Algebraic Fault Detection and Identification for Rigid Robots

This paper presents a method for algebraic fault detection and identification of nonlinear mechanical systems, describing rigid robots, by using an approximation with orthonormal Jacobi polynomials. An explicit expression is derived for the fault from the equation of motion, which is decoupled from disturbances and only depends on measurable signals and their time derivatives. Fault detection and identification is then achieved by polynomial approximation of the determined fault term. The results are illustrated for a faulty SCARA.

==> data.dat <==
t	y1	y2	y3	y1s	y2s	y3s	u1	u2	u3	d	f1	f2	fest1	fest2	noise_u1	noise_u2	noise_u3	noise_y1	noise_y2	noise_y3	
0	0.19997	0.20005	0.19974	0.2	0.2	0.2	-0.84456	-0.36642	23.825	0	0	0	-0.041654	-0.01962	-0.84456	-0.36642	0.77126	-3.3351e-05	4.5081e-05	-0.00025696
0.005	0.20005	0.20003	0.2001	0.2	0.2	0.2	0.35518	-0.2706	22.892	0	0	0	-0.061269	-0.026699	0.35518	-0.2706	-0.16162	5.4711e-05	2.5748e-05	0.00010311
0.01	0.20012	0.20013	0.19994	0.2	0.2	0.2	0.30911	0.27315	23.527	0	0	0	-0.085128	-0.031859	0.30911	0.27315	0.47335	0.00011654	0.00013242	-6.3626e-05
0.015	0.19977	0.20001	0.20003	0.2	0.2	0.2	0.21113	-0.050872	23.091	0	0	0	0.028107	0.007775	0.21113	-0.050872	0.037869	-0.00023182	5.7916e-06	2.9363e-05
0.02	0.20003	0.20001	0.20006	0.2	0.2	0.2	-0.54761	0.12446	23.741	0	0	0	0.17898	0.062572	-0.54761	0.12446	0.68705	2.7227e-05	5.323e-06	5.5955e-05
0.025	0.20003	0.19983	0.20014	0.2	0.2	0.2	-0.28561	-0.081197	22.747	0	0	0	0.2569	0.09815	-0.28561	-0.081197	-0.30638	2.6718e-05	-0.00017367	0.00013696
0.03	0.20011	0.20019	0.20009	0.2	0.2	0.2	0.1726	-0.25545	22.943	0	0	0	0.19648	0.085198	0.1726	-0.25545	-0.11095	0.00011103	0.00019448	9.0397e-05
0.035	0.19981	0.19999	0.19995	0.2	0.2	0.2	0.22531	0.023002	22.583	0	0	0	0.11461	0.056336	0.22531	0.023002	-0.47066	-0.00018527	-9.4664e-06	-4.7545e-05
0.04	0.20008	0.19992	0.20018	0.2	0.2	0.2	-0.4273	0.098558	23.61	0	0	0	0.044333	0.033099	-0.4273	0.098558	0.55611	7.5282e-05	-8.4356e-05	0.00017769
0.045	0.2002	0.19974	0.20006	0.2	0.2	0.2	0.78463	-0.55107	22.779	0	0	0	-0.10013	-0.011231	0.78463	-0.55107	-0.27457	0.00019784	-0.00026382	5.7803e-05
0.05	0.20004	0.19993	0.20009	0.2	0.2	0.2	0.074444	-0.39759	23.154	0	0	0	-0.22244	-0.05396	0.074444	-0.39759	0.10098	3.6654e-05	-7.0693e-05	8.8209e-05
0.055	0.20007	0.20018	0.20016	0.2	0.2	0.2	-0.09481	0.18792	22.882	0	0	0	-0.27754	-0.083375	-0.09481	0.18792	-0.17157	7.2743e-05	0.00018106	0.0001581
0.06	0.19996	0.19993	0.20002	0.2	0.2	0.2	0.21519	-0.89491	22.643	0	0	0	-0.22989	-0.082978	0.21519	-0.89491	-0.41038	-3.9975e-05	-6.782e-05	1.9249e-05
0.065	0.20014	0.19978	0.19967	0.2	0.2	0.2	0.56976	0.1061	22.527	0	0	0	-0.18657	-0.086675	0.56976	0.1061	-0.5266	0.00013526	-0.00022182	-0.0003347
0.07	0.20009	0.20004	0.20007	0.2	0.2	0.2	0.032329	-0.32605	23.081	0	0	0	-0.075498	-0.054583	0.032329	-0.32605	0.027949	9.0304e-05	4.2424e-05	7.1464e-05
0.075	0.19996	0.19989	0.19996	0.2	0.2	0.2	0.44925	-0.25367	22.378	0	0	0	0.20673	0.055879	0.44925	-0.25367	-0.67557	-4.0157e-05	-0.00010747	-3.5613e-05
0.08	0.1998	0.20005	0.19986	0.2	0.2	0.2	-0.83579	0.35624	23.436	0	0	0	0.56802	0.20723	-0.83579	0.35624	0.38221	-0.00020251	4.8222e-05	-0.00013536
0.085	0.20004	0.20002	0.20007	0.2	0.2	0.2	0.2422	0.5537	23.283	0	0	0	0.81286	0.34127	0.2422	0.5537	0.22909	3.5953e-05	2.1323e-05	6.6223e-05
0.09	0.20013	0.2001	0.20021	0.2	0.2	0.2	-0.049613	0.10139	22.739	0	0	0	0.81279	0.41583	-0.049613	0.10139	-0.31464	0.0001274	9.9225e-05	0.00021348
0.095	0.20007	0.19977	0.19992	0.2	0.2	0.2	1.1476	0.35735	22.729	0	0	0	0.52559	0.39223	1.1476	0.35735	-0.32449	6.6766e-05	-0.00022873	-8.1934e-05
0.1	0.19977	0.20005	0.19996	0.2	0.2	0.2	0.49981	0.60706	22.292	0	0	0	0.15402	0.32961	0.49981	0.60706	-0.7617	-0.00023135	5.4808e-05	-4.4486e-05
0.105	0.20016	0.1999	0.20022	0.2	0.2	0.2	0.37693	0.47413	22.729	0	0	0	-0.24521	0.25033	0.37693	0.47413	-0.32415	0.00015709	-0.00010301	0.00022377
0.11	0.19995	0.19972	0.19987	0.2	0.2	0.2	-0.28372	-0.39455	23.496	0	0	0	-0.50814	0.17855	-0.28372	-0.39455	0.44229	-5.1209e-05	-0.00027906	-0.0001275
0.115	0.20016	0.20014	0.20023	0.2	0.2	0.2	0.33212	-0.22182	23.115	0	0	0	-0.60451	0.13026	0.33212	-0.22182	0.061207	0.00016406	0.00013593	0.00022906
0.12	0.20005	0.2001	0.20002	0.2	0.2	0.2	-0.36476	-0.46069	22.988	0	0	0	-0.79505	0.014046	-0.36476	-0.46069	-0.065186	5.2198e-05	0.00010263	1.6024e-05
0.125	0.20008	0.19984	0.19995	0.2	0.2	0.2	0.16802	0.20275	22.927	0	0	0	-0.9043	-0.11701	0.16802	0.20275	-0.12666	7.8482e-05	-0.00015898	-5.1695e-05
0.13	0.20011	0.20007	0.20002	0.2	0.2	0.2	-0.34782	-0.013697	23.062	0	0	0	-0.84728	-0.22291	-0.34782	-0.013697	0.0088756	0.00011131	7.4367e-05	2.4889e-05
0.135	0.19963	0.2001	0.20013	0.2	0.2	0.2	0.3081	-0.16698	22.964	0	0	0	-0.38456	-0.17916	0.3081	-0.16698	-0.089665	-0.00037216	0.00010182	0.00012868
0.14	0.1999	0.19983	0.20023	0.2	0.2	0.2	-0.41046	-0.62428	22.685	0	0	0	0.046095	-0.10056	-0.41046	-0.62428	-0.36892	-0.00010485	-0.00017269	0.00022939
0.145	0.1999	0.19961	0.20001	0.2	0.2	0.2	-0.67461	-0.1967	23.711	0	0	0	0.28887	-0.054139	-0.67461	-0.1967	0.65778	-9.8789e-05	-0.00039498	6.965e-06
0.15	0.19993	0.19996	0.20021	0.2	0.2	0.2	0.50129	-0.18652	23.386	0	0	0	0.32444	-0.052538	0.50129	-0.18652	0.33218	-6.6452e-05	-4.3269e-05	0.00021311
0.155	0.19996	0.19984	0.20001	0.2	0.2	0.2	0.71173	-0.61735	23.442	0	0	0	0.062891	-0.12898	0.71173	-0.61735	0.38809	-4.136e-05	-0.00016479	8.6498e-06
0.16	0.19981	0.19986	0.19991	0.2	0.2	0.2	-1.0437	-0.74382	23.575	0	0	0	-0.45914	-0.28569	-1.0437	-0.74382	0.52187	-0.00019178	-0.0001437	-9.0224e-05
0.165	0.20025	0.19986	0.20005	0.2	0.2	0.2	-0.69957	-0.41025	22.611	0	0	0	-1.1231	-0.47251	-0.69957	-0.41025	-0.44284	0.00024712	-0.0001407	5.2574e-05
0.17	0.2001	0.19987	0.19997	0.2	0.2	0.2	-0.90323	-0.79236	23.698	0	0	0	-1.4182	-0.51969	-0.90323	-0.79236	0.64439	0.00010252	-0.00012717	-2.959e-05
0.175	0.20031	0.19982	0.20018	0.2	0.2	0.2	-0.77699	-0.61452	22.251	0	0	0	-1.326	-0.44442	-0.77699	-0.61452	-0.80246	0.00030878	-0.00018277	0.00017516
0.18	0.19981	0.19978	0.20021	0.2	0.2	0.2	0.99141	0.27191	23.438	0	0	0	-0.83258	-0.23128	0.99141	0.27191	0.3848	-0.00018866	-0.00022042	0.0002136
0.185	0.20001	0.20016	0.19986	0.2	0.2	0.2	0.51099	0.43276	23.036	0	0	0	-0.28633	0.003535	0.51099	0.43276	-0.017831	5.7853e-06	0.0001575	-0.0001386
0.19	0.19989	0.20001	0.20017	0.2	0.2	0.2	0.57962	0.86246	22.145	0	0	0	0.33027	0.26023	0.57962	0.86246	-0.909	-0.00011113	8.4796e-06	0.00017241
0.195	0.19988	0.19986	0.20004	0.2	0.2	0.2	-0.37328	0.21888	22.666	0	0	0	1.1165	0.5754	-0.37328	0.21888	-0.38781	-0.0001187	-0.00013905	3.7119e-05
0.2	0.20003	0.19989	0.19978	0.2	0.2	0.2	0.085924	-0.25988	23.489	0	0	0	1.6716	0.82945	0.085924	-0.25988	0.43559	2.985e-05	-0.00011086	-0.00021742
0.205	0.20011	0.20007	0.20009	0.2	0.2	0.2	0.43919	-0.020216	23.095	0	0	0	1.7602	0.94155	0.43919	-0.020216	0.041197	0.00011417	7.0248e-05	8.7397e-05
0.21	0.19989	0.20025	0.20009	0.2	0.2	0.2	0.046367	-0.020489	23.401	0	0	0	1.5419	0.93393	0.046367	-0.020489	0.34795	-0.00011407	0.00025267	9.2095e-05
0.215	0.20034	0.1997	0.20006	0.2	0.2	0.2	0.32798	0.022378	23.004	0	0	0	0.90289	0.75681	0.32798	0.022378	-0.049028	0.00033611	-0.00030214	5.5723e-05
0.22	0.20001	0.20015	0.20012	0.2	0.2	0.2	0.4187	0.050697	22.847	0	0	0	0.12135	0.47528	0.4187	0.050697	-0.20674	7.8473e-06	0.00014671	0.00011597
0.225	0.19991	0.19997	0.20013	0.2	0.2	0.2	0.21263	0.61195	22.837	0	0	0	-0.47308	0.20771	0.21263	0.61195	-0.21607	-9.0332e-05	-3.463e-05	0.00012681
0.23	0.1999	0.19984	0.19968	0.2	0.2	0.2	-0.097197	-0.66214	23.856	0	0	0	-0.6243	0.050314	-0.097197	-0.66214	0.80223	-9.8952e-05	-0.00016221	-0.00032431
0.235	0.20012	0.19998	0.19998	0.2	0.2	0.2	-0.49098	-0.015101	23.996	0	0	0	-0.42243	0.010264	-0.49098	-0.015101	0.94286	0.00011713	-1.6774e-05	-2.2295e-05
0.24	0.19994	0.20001	0.19993	0.2	0.2	0.2	-0.39478	-0.3867	22.527	0	0	0	-0.21542	-0.013067	-0.39478	-0.3867	-0.52684	-6.4357e-05	6.7086e-06	-7.4232e-05
0.245	0.19992	0.2	0.19994	0.2	0.2	0.2	-0.51191	0.13059	22.772	0	0	0	0.046852	-0.0038431	-0.51191	0.13059	-0.28188	-7.5948e-05	3.5989e-06	-5.5836e-05
0.25	0.20042	0.20031	0.20012	0.2	0.2	0.2	-0.093803	0.68486	23.182	0	0	0	0.097717	-0.036698	-0.093803	0.68486	0.12867	0.0004205	0.00030757	0.0001173
0.255	0.20021	0.19967	0.19985	0.2	0.2	0.2	-0.43878	0.59598	23.293	0	0	0	0.037467	-0.08025	-0.43878	0.59598	0.23952	0.00021224	-0.00032646	-0.00014727
0.26	0.20003	0.19981	0.19999	0.2	0.2	0.2	0.34292	-0.11442	22.78	0	0	0	-0.0499	-0.093768	0.34292	-0.11442	-0.27344	3.19e-05	-0.0001921	-1.2009e-05
0.265	0.19993	0.19973	0.19989	0.2	0.2	0.2	-0.42335	0.60842	23.131	0	0	0	-0.20347	-0.095795	-0.42335	0.60842	0.07733	-6.555e-05	-0.0002674	-0.00011482
0.27	0.2002	0.20001	0.19996	0.2	0.2	0.2	-0.0012848	-0.37362	23.505	0	0	0	-0.31665	-0.070766	-0.0012848	-0.37362	0.45131	0.00019843	1.3923e-05	-3.9977e-05
0.275	0.19986	0.2	0.20025	0.2	0.2	0.2	0.37468	-0.19793	23.028	0	0	0	-0.074187	0.066865	0.37468	-0.19793	-0.025294	-0.00014173	4.6638e-06	0.00024923
0.28	0.19991	0.19981	0.20005	0.2	0.2	0.2	-0.34298	-0.33786	23.226	0	0	0	0.29501	0.18968	-0.34298	-0.33786	0.17276	-8.8452e-05	-0.00019277	5.3063e-05
0.285	0.19997	0.19997	0.19994	0.2	0.2	0.2	0.14289	0.91215	22.803	0	0	0	0.36146	0.15639	0.14289	0.91215	-0.25083	-2.9206e-05	-3.3232e-05	-6.1605e-05
0.29	0.20007	0.20011	0.20009	0.2	0.2	0.2	-0.15553	0.15436	22.45	0	0	0	0.40241	0.097013	-0.15553	0.15436	-0.60336	7.492e-05	0.000115	9.0065e-05
0.295	0.20034	0.20003	0.19992	0.2	0.2	0.2	0.44233	0.68103	22.845	0	0	0	-0.019824	-0.13146	0.44233	0.68103	-0.20877	0.00033989	2.5638e-05	-8.4558e-05
0.3	0.20009	0.20026	0.20012	0.2	0.2	0.2	0.32927	0.097444	22.848	0	0	0	-0.56544	-0.38454	0.32927	0.097444	-0.20582	9.1611e-05	0.00026297	0.00012379
0.305	0.19974	0.19991	0.19999	0.2	0.2	0.2	-0.84924	0.41777	23.683	0	0	0	-0.63404	-0.44296	-0.84924	0.41777	0.6293	-0.00026348	-8.6786e-05	-1.1805e-05
0.31	0.2001	0.20032	0.19995	0.2	0.2	0.2	-0.15412	0.15486	22.675	0	0	0	-0.63477	-0.44533	-0.15412	0.15486	-0.37842	0.00010001	0.00031976	-4.6937e-05
0.315	0.19981	0.19992	0.19995	0.2	0.2	0.2	-0.094724	1.0968	22.685	0	0	0	-0.50497	-0.37143	-0.094724	1.0968	-0.36861	-0.00018565	-8.3928e-05	-5.4836e-05
0.32	0.20017	0.20027	0.20014	0.2	0.2	0.2	0.17984	-0.22522	23.355	0	0	0	-0.041148	-0.17101	0.17984	-0.22522	0.30182	0.00017382	0.00027467	0.00013821
0.325	0.20014	0.19985	0.2002	0.2	0.2	0.2	1.2752	-0.52658	23.823	0	0	0	0.40973	0.027972	1.2752	-0.52658	0.76964	0.00014355	-0.00015166	0.00019953
0.33	0.19993	0.19979	0.20024	0.2	0.2	0.2	-0.23593	-0.18743	23.468	0	0	0	0.78462	0.1827	-0.23593	-0.18743	0.41485	-6.6211e-05	-0.00021132	0.00024252
0.335	0.20005	0.2002	0.20014	0.2	0.2	0.2	0.16909	-0.30692	23.762	0	0	0	1.0402	0.25881	0.16909	-0.30692	0.70847	4.6473e-05	0.00020471	0.00014265
0.34	0.19992	0.20014	0.20018	0.2	0.2	0.2	-0.15595	0.44047	23.664	0	0	0	1.0612	0.20111	-0.15595	0.44047	0.61032	-8.3909e-05	0.00013875	0.00018304
0.345	0.1998	0.19997	0.20022	0.2	0.2	0.2	0.20301	0.61665	22.966	0	0	0	0.60625	-0.041181	0.20301	0.61665	-0.087883	-0.00019985	-3.2525e-05	0.00021895
0.35	0.20035	0.19998	0.19982	0.2	0.2	0.2	-0.2833	0.80154	22.015	0	0	0	-0.36711	-0.45972	-0.2833	0.80154	-1.0383	0.0003479	-1.6875e-05	-0.00017753
0.355	0.20029	0.20025	0.20025	0.2	0.2	0.2	0.25591	0.1629	22.787	0	0	0	-1.1021	-0.76697	0.25591	0.1629	-0.26645	0.00028973	0.00024765	0.00025218
0.36	0.19999	0.19999	0.2001	0.2	0.2	0.2	-0.29467	0.18354	22.769	0	0	0	-1.2958	-0.84087	-0.29467	0.18354	-0.28465	-1.0265e-05	-1.3941e-05	9.6499e-05
0.365	0.20015	0.19962	0.20009	0.2	0.2	0.2	-0.36992	0.35127	23.156	0	0	0	-1.1603	-0.7466	-0.36992	0.35127	0.1029	0.00014695	-0.00037805	8.6294e-05
0.37	0.20008	0.19991	0.19998	0.2	0.2	0.2	0.014188	0.73849	22.301	0	0	0	-0.62229	-0.46562	0.014188	0.73849	-0.75232	7.679e-05	-9.2533e-05	-2.1931e-05
0.375	0.20003	0.19993	0.20003	0.2	0.2	0.2	-0.10429	-0.10341	23.348	0	0	0	0.31941	-0.031682	-0.10429	-0.10341	0.29454	3.1e-05	-7.3743e-05	3.3176e-05
0.38	0.19995	0.20013	0.19998	0.2	0.2	0.2	0.99377	0.31328	22.831	0	0	0	0.98492	0.28343	0.99377	0.31328	-0.22229	-5.2962e-05	0.00012743	-1.8409e-05
0.385	0.19991	0.19985	0.19999	0.2	0.2	0.2	0.0078332	0.030264	23.148	0	0	0	1.246	0.42811	0.0078332	0.030264	0.094349	-8.7415e-05	-0.00015238	-1.454e-05
0.39	0.20005	0.20017	0.20009	0.2	0.2	0.2	-0.74393	0.048649	24.135	0	0	0	0.98688	0.35934	-0.74393	0.048649	1.0811	4.8877e-05	0.00017484	9.0771e-05
0.395	0.20018	0.20012	0.20009	0.2	0.2	0.2	-0.18786	-0.59849	22.534	0	0	0	0.47965	0.15695	-0.18786	-0.59849	-0.51941	0.00017809	0.000117	9.3504e-05
0.4	0.19976	0.19992	0.19999	0.2	0.2	0.2	0.27876	-0.060498	22.532	0	0	0	0.38093	0.03881	0.27876	-0.060498	-0.52116	-0.000236	-7.6172e-05	-1.2963e-05
0.405	0.19994	0.20006	0.19984	0.2	0.2	0.2	-0.12196	0.51836	22.93	0	0	0	0.15683	-0.1675	-0.12196	0.51836	-0.12334	-6.4187e-05	5.9107e-05	-0.00016356
0.41	0.20017	0.20014	0.19995	0.2	0.2	0.2	-0.019496	0.17866	22.528	0	0	0	-0.40759	-0.48428	-0.019496	0.17866	-0.52524	0.00016909	0.00013502	-4.5705e-05
0.415	0.19997	0.20008	0.19989	0.2	0.2	0.2	0.39045	-0.14872	23.438	0	0	0	-0.85458	-0.70518	0.39045	-0.14872	0.38425	-2.736e-05	7.5513e-05	-0.00011445
0.42	0.20017	0.20016	0.19992	0.2	0.2	0.2	-0.75723	-0.53739	23.236	0	0	0	-1.192	-0.81166	-0.75723	-0.53739	0.18278	0.00016646	0.00015682	-7.9812e-05
0.425	0.19993	0.20036	0.19987	0.2	0.2	0.2	-0.020589	-0.10103	23.313	0	0	0	-0.94461	-0.66887	-0.020589	-0.10103	0.2596	-6.7967e-05	0.0003563	-0.00012659
0.43	0.19996	0.19992	0.19996	0.2	0.2	0.2	-0.12856	-0.26254	23.238	0	0	0	-0.3403	-0.39044	-0.12856	-0.26254	0.18485	-4.4496e-05	-8.4436e-05	-4.3528e-05
0.435	0.20001	0.2003	0.20039	0.2	0.2	0.2	-0.042248	0.35395	22.535	0	0	0	0.38785	-0.06761	-0.042248	0.35395	-0.51834	7.5233e-06	0.00029585	0.00038817
0.44	0.2001	0.20005	0.20021	0.2	0.2	0.2	-0.29319	-0.19218	23.304	0	0	0	1.1209	0.24897	-0.29319	-0.19218	0.2508	9.772e-05	4.7916e-05	0.00020909
0.445	0.19979	0.20035	0.19992	0.2	0.2	0.2	0.35662	-0.28089	23.356	0	0	0	1.1494	0.29103	0.35662	-0.28089	0.30219	-0.00020726	0.00035397	-8.3729e-05
0.45	0.19981	0.20014	0.20008	0.2	0.2	0.2	0.50505	0.747	23.946	0	0	0	0.60713	0.12238	0.50505	0.747	0.89282	-0.00019347	0.00014082	7.9599e-05
0.455	0.19994	0.19972	0.20012	0.2	0.2	0.2	0.086171	0.30915	22.381	0	0	0	0.30462	0.045799	0.086171	0.30915	-0.67272	-6.4552e-05	-0.0002775	0.00011983
0.46	0.20016	0.19979	0.19993	0.2	0.2	0.2	-1.0095	0.27356	22.498	0	0	0	-0.068366	-0.056928	-1.0095	0.27356	-0.55512	0.00015795	-0.00020903	-6.603e-05
0.465	0.19992	0.2	0.20028	0.2	0.2	0.2	-0.41662	0.1525	23.007	0	0	0	-0.54249	-0.19625	-0.41662	0.1525	-0.046407	-7.7144e-05	-9.0175e-07	0.00028129
0.47	0.19984	0.19992	0.19986	0.2	0.2	0.2	-0.29904	-0.34171	22.5	0	0	0	-0.90993	-0.31276	-0.29904	-0.34171	-0.5534	-0.0001607	-7.7775e-05	-0.00013556
0.475	0.20021	0.20006	0.20018	0.2	0.2	0.2	0.48895	0.074587	23.532	0	0	0	-1.1628	-0.38907	0.48895	0.074587	0.47858	0.00021368	6.048e-05	0.00017935
0.48	0.20001	0.20002	0.19971	0.2	0.2	0.2	-0.40844	-0.17515	22.545	0	0	0	-1.2207	-0.4051	-0.40844	-0.17515	-0.50837	1.4168e-05	2.0707e-05	-0.00029377
0.485	0.19996	0.19957	0.20007	0.2	0.2	0.2	0.23221	0.44906	23.308	0	0	0	-0.91543	-0.2906	0.23221	0.44906	0.25481	-3.6991e-05	-0.00042812	6.8266e-05
0.49	0.20007	0.20017	0.19998	0.2	0.2	0.2	0.62573	0.4178	23.802	0	0	0	-0.48404	-0.13512	0.62573	0.4178	0.74853	7.2026e-05	0.00016916	-2.2673e-05
0.495	0.19985	0.20007	0.19988	0.2	0.2	0.2	-0.40748	0.056015	22.834	0	0	0	0.26039	0.1033	-0.40748	0.056015	-0.21984	-0.00015493	7.3101e-05	-0.00011756
0.5	0.20022	0.20003	0.19985	0.2	0.2	0.2	-0.014255	0.38076	22.622	6.8246	0	0	0.96367	0.30252	-0.0084055	0.38335	-0.42134	0.00022149	2.7295e-05	-0.00014701
0.505	0.19972	0.20024	0.2	0.2	0.2	0.2	-1.5442	-1.1332	20.847	13.674	0	0	1.2817	0.36757	-0.42913	-0.63934	-0.25698	-0.00027533	8.3488e-05	-7.1767e-05
0.51	0.20018	0.20061	0.20013	0.2	0.2	0.2	-1.2385	-1.2774	19.058	13.699	0	0	1.317	0.34714	0.88608	-0.3367	-0.28176	0.00021381	1.9762e-05	-0.00013215
0.515	0.19999	0.20128	0.20078	0.2	0.2	0.2	-2.8908	-1.7661	17.627	13.723	0	0	1.1347	0.26229	0.14608	-0.42168	-0.11784	6.3668e-05	2.5263e-05	0.00022055
0.52	0.19983	0.20177	0.20087	0.2	0.2	0.2	-3.6596	-1.8796	16.118	13.747	0	0	0.85475	0.14242	0.19991	-0.17126	-0.18877	-4.5885e-05	-0.00035923	-8.4963e-05
0.525	0.19997	0.20325	0.20126	0.2	0.2	0.2	-4.6505	-1.8625	14.799	13.771	0	0	0.55148	0.013683	-0.050785	0.17329	-0.21361	0.00014917	7.875e-05	-0.00015429
0.53	0.19974	0.20423	0.20195	0.2	0.2	0.2	-5.2835	-1.4385	13.644	13.794	0	0	0.28677	-0.074076	-0.019266	0.89119	-0.20526	-6.3711e-06	-0.00010582	7.6422e-06
0.535	0.19979	0.20568	0.20268	0.2	0.2	0.2	-5.7726	-2.8789	12.855	13.817	0	0	-0.010948	-0.15252	0.086699	-0.28611	0.047515	0.00011729	5.6651e-05	0.00015864
0.54	0.19944	0.20696	0.20298	0.2	0.2	0.2	-5.7901	-2.9012	12.684	13.839	0	0	-0.30879	-0.24761	0.60066	-0.073512	0.80706	-0.00015589	-2.8906e-05	-0.00015437
0.545	0.19968	0.20824	0.20372	0.2	0.2	0.2	-6.9605	-3.4064	11.023	13.861	0	0	-0.46692	-0.29805	-0.09667	-0.36958	-0.023683	0.00015682	-0.00016807	-5.2532e-05
0.55	0.19938	0.20977	0.20408	0.2	0.2	0.2	-8.4078	-2.6939	9.8932	13.883	0	0	-0.52357	-0.29016	-1.1241	0.52839	-0.41587	-5.3273e-05	-0.00010722	-0.00035723
0.555	0.19937	0.21143	0.20509	0.2	0.2	0.2	-8.2146	-3.4051	10.093	13.904	0	0	-0.61706	-0.27554	-0.5597	-0.018987	0.4369	1.2558e-05	5.7643e-05	-1.2176e-05
0.56	0.19911	0.21299	0.20574	0.2	0.2	0.2	-7.7859	-3.4711	9.2666	13.924	0	0	-0.52614	-0.18156	0.19586	0.05925	0.1862	-0.00015698	0.00011719	-4.9144e-05
0.565	0.19939	0.21434	0.20644	0.2	0.2	0.2	-8.7268	-3.7304	8.5547	13.945	0	0	-0.30452	-0.035773	-0.45865	-0.07383	-0.020106	0.0002071	-2.9027e-05	-2.2411e-05
0.57	0.19914	0.21568	0.20708	0.2	0.2	0.2	-8.0885	-4.1575	8.7018	13.965	0	0	-0.34272	0.013335	0.42934	-0.39103	0.56853	3.3288e-05	-0.0001657	-5.824e-05
0.575	0.19891	0.21755	0.2078	0.2	0.2	0.2	-8.6553	-4.2158	7.7194	13.984	0	0	-0.40976	0.022584	0.078872	-0.35414	-0.030437	-0.00012066	0.00024601	-2.556e-06
0.58	0.19903	0.2186	0.20838	0.2	0.2	0.2	-8.7198	-4.4364	7.0115	14.003	0	0	-0.22694	0.077056	0.20051	-0.49314	-0.4077	7.5604e-05	-0.00012861	-6.7132e-05
0.585	0.19884	0.21994	0.20919	0.2	0.2	0.2	-8.4347	-4.7365	7.3438	14.022	0	0	0.089247	0.15138	0.6443	-0.72385	0.20746	-4.5361e-05	-0.00016326	0.00011571
0.59	0.19864	0.22147	0.20964	0.2	0.2	0.2	-9.6194	-3.974	6.6566	14.04	0	0	0.24667	0.11882	-0.40639	0.097164	-0.24015	-0.00016939	3.2771e-05	-4.901e-05
0.595	0.19883	0.2227	0.21036	0.2	0.2	0.2	-9.9352	-4.6151	6.3987	14.058	0	0	0.2049	0.0075032	-0.61048	-0.49546	-0.29745	8.3728e-05	-1.8441e-05	8.6489e-05
0.6	0.19869	0.22411	0.21062	0.2	0.2	0.2	-8.6281	-3.9352	5.7548	14.076	0	0	0.0091657	-0.13865	0.78835	0.22394	-0.77602	5.5565e-06	0.00017439	-0.00021593
0.605	0.19849	0.22519	0.21155	0.2	0.2	0.2	-9.0324	-4.3588	6.2867	14.093	0	0	-0.049287	-0.19013	0.45766	-0.16808	-0.11044	-0.00013908	9.0193e-05	0.00016922
0.61	0.19866	0.22622	0.21153	0.2	0.2	0.2	-9.965	-3.5672	5.6924	14.109	0	0	-0.23705	-0.22477	-0.41736	0.64779	-0.59945	8.145e-05	2.714e-05	-0.00035934
0.615	0.19839	0.22717	0.2124	0.2	0.2	0.2	-10.473	-4.0756	6.4477	14.125	0	0	-0.094059	-0.10167	-0.8822	0.15737	0.23574	-0.00014597	-5.147e-05	2.9515e-05
0.62	0.19848	0.22825	0.21263	0.2	0.2	0.2	-9.5271	-4.2731	6.4175	14.141	0	0	-0.076909	-0.0035198	0.093867	-0.027996	0.2627	-1.0867e-05	5.9216e-05	-0.00020029
0.625	0.19863	0.2292	0.21308	0.2	0.2	0.2	-10.181	-4.3478	6.6202	14.156	0	0	-0.19665	0.067023	-0.54099	-0.095525	0.50223	0.00017383	0.0001128	-0.00017423
0.63	0.19831	0.23018	0.21349	0.2	0.2	0.2	-9.251	-5.2399	5.3502	14.171	0	0	-0.042242	0.24354	0.39762	-0.98505	-0.74876	-0.00010267	0.00026041	-0.00015912
0.635	0.19833	0.23077	0.21401	0.2	0.2	0.2	-10.519	-4.3102	5.6982	14.185	0	0	0.26138	0.4436	-0.87	-0.056664	-0.39767	-5.7316e-05	9.1134e-05	-2.426e-06
0.64	0.19834	0.23125	0.21429	0.2	0.2	0.2	-9.2311	-4.1557	6.1864	14.199	0	0	0.52917	0.57766	0.40947	0.093072	0.079781	-1.8566e-05	-0.00012088	-5.7992e-05
0.645	0.19841	0.2319	0.21461	0.2	0.2	0.2	-10.169	-3.9707	6.2369	14.213	0	0	0.56426	0.56631	-0.54346	0.27025	0.10717	6.7506e-05	-0.00010347	-4.3333e-05
0.65	0.19812	0.23288	0.21494	0.2	0.2	0.2	-9.894	-4.5431	6.1191	14.226	0	0	0.5933	0.48837	-0.28872	-0.31253	-0.04427	-0.00020064	0.0003164	1.3459e-05
0.655	0.19828	0.23294	0.21521	0.2	0.2	0.2	-9.2225	-4.2704	6.0727	14.238	0	0	0.59794	0.38336	0.35708	-0.052405	-0.13355	-2.7354e-05	-0.0001196	3.4902e-05
0.66	0.19833	0.23336	0.21548	0.2	0.2	0.2	-10.532	-4.2802	5.888	14.25	0	0	0.31648	0.18263	-0.98259	-0.076705	-0.36905	3.2099e-05	-0.00014158	7.4814e-05
0.665	0.19798	0.23388	0.2157	0.2	0.2	0.2	-9.9155	-4.2122	6.4426	14.262	0	0	-0.070558	-0.036228	-0.39986	-0.024822	0.12799	-0.00031361	5.2384e-06	0.0001077
0.67	0.19817	0.2343	0.21595	0.2	0.2	0.2	-8.6705	-3.6075	6.5863	14.273	0	0	-0.34522	-0.19571	0.80831	0.56243	0.20846	-0.00011509	0.00010648	0.00018909
0.675	0.19824	0.23461	0.21587	0.2	0.2	0.2	-9.0883	-3.5701	5.831	14.284	0	0	-0.7484	-0.36331	0.35108	0.58133	-0.6147	-4.4278e-05	0.00015407	-3.3772e-05
0.68	0.1983	0.23456	0.21616	0.2	0.2	0.2	-10.21	-3.6367	6.5645	14.294	0	0	-0.99237	-0.4247	-0.81258	0.49538	0.046993	1.5808e-05	-0.00011105	0.00013297
0.685	0.19825	0.23475	0.21648	0.2	0.2	0.2	-9.1602	-3.7872	6.6034	14.304	0	0	-0.85448	-0.32546	0.19456	0.3249	0.011123	-4.1006e-05	-7.8902e-05	0.00036367
0.69	0.19822	0.2347	0.21628	0.2	0.2	0.2	-8.8398	-3.8931	6.111	14.313	0	0	-0.68304	-0.2128	0.4707	0.1985	-0.55848	-7.525e-05	-0.0002352	9.1498e-05
0.695	0.19833	0.2348	0.21655	0.2	0.2	0.2	-8.128	-3.9582	6.2171	14.322	0	0	-0.56354	-0.13142	1.1372	0.11254	-0.53134	2.1808e-05	-0.00019131	0.00030681
0.7	0.19824	0.23479	0.21614	0.2	0.2	0.2	-9.1513	-3.7445	7.2005	14.33	0	0	-0.27815	-0.033416	0.068164	0.30529	0.372	-8.3126e-05	-0.00021137	-0.00012415
0.705	0.19834	0.23506	0.21639	0.2	0.2	0.2	-10.088	-2.8558	6.4969	14.338	0	0	0.039695	0.037988	-0.91478	1.173	-0.41244	9.4874e-06	7.8754e-05	0.00011841
0.71	0.19829	0.23488	0.21615	0.2	0.2	0.2	-9.5228	-4.0449	6.6061	14.346	0	0	0.30934	0.065713	-0.39556	-0.03723	-0.3844	-5.8111e-05	-2.8399e-05	-0.00010977
0.715	0.19839	0.2346	0.2165	0.2	0.2	0.2	-9.2291	-3.8771	6.9319	14.353	0	0	0.70288	0.14917	-0.14789	0.10973	-0.13956	2.8173e-05	-0.00020299	0.00026378
0.72	0.19825	0.23448	0.21618	0.2	0.2	0.2	-8.9125	-3.3196	6.5004	14.359	0	0	0.72904	0.10985	0.12295	0.6466	-0.65162	-0.0001285	-0.00018271	-6.9767e-06
0.725	0.1986	0.23451	0.21614	0.2	0.2	0.2	-8.7188	-3.9763	7.6056	14.365	0	0	0.55827	0.0087682	0.27153	-0.030378	0.37384	0.00020069	2.9072e-05	1.5339e-05
0.73	0.19855	0.23453	0.21607	0.2	0.2	0.2	-9.0677	-4.1994	6.7974	14.371	0	0	0.42566	-0.072731	-0.12193	-0.27351	-0.5131	0.00013065	0.00026242	2.5116e-05
0.735	0.19836	0.23416	0.21616	0.2	0.2	0.2	-8.6783	-3.3243	7.9511	14.376	0	0	0.41705	-0.10032	0.22367	0.582	0.56295	-8.0179e-05	0.00012954	0.00020534
0.74	0.19848	0.2339	0.21578	0.2	0.2	0.2	-9.3932	-4.0493	7.1896	14.38	0	0	0.35698	-0.14707	-0.53415	-0.16212	-0.2747	1.2531e-05	0.00013292	-6.368e-05
0.745	0.19827	0.23373	0.21563	0.2	0.2	0.2	-9.0356	-4.3931	7.9534	14.384	0	0	0.30708	-0.1988	-0.21859	-0.52455	0.41451	-0.00022196	0.00025253	-9.1575e-05
0.75	0.19861	0.23333	0.21543	0.2	0.2	0.2	-8.4792	-3.6895	7.784	14.388	0	0	0.23198	-0.25089	0.29683	0.16096	0.17221	0.00010236	0.00016574	-0.00016147
0.755	0.19858	0.23304	0.21556	0.2	0.2	0.2	-8.0447	-3.9917	7.3498	14.391	0	0	0.12553	-0.2907	0.69133	-0.15883	-0.33312	4.4661e-05	0.00022125	0.00011518
0.76	0.19853	0.23251	0.21521	0.2	0.2	0.2	-9.311	-3.3261	8.0695	14.394	0	0	0.23659	-0.25835	-0.61372	0.48974	0.31726	-3.2333e-05	4.2862e-05	-8.1201e-05
0.765	0.1984	0.23212	0.21499	0.2	0.2	0.2	-8.4537	-3.198	8.0225	14.396	0	0	0.39613	-0.21625	0.20582	0.60135	0.20293	-0.00018575	2.6526e-05	-0.00014215
0.77	0.19897	0.23174	0.21508	0.2	0.2	0.2	-8.1069	-2.733	8.2826	14.398	0	0	0.089966	-0.31731	0.51608	1.0505	0.39774	0.00035969	3.8435e-05	0.0001224
0.775	0.19872	0.23129	0.21453	0.2	0.2	0.2	-8.9494	-4.2959	8.0849	14.399	0	0	-0.35719	-0.44104	-0.36181	-0.52781	0.13673	9.2711e-05	-4.9997e-06	-0.00024687
0.78	0.19876	0.23062	0.21447	0.2	0.2	0.2	-8.7758	-5.1273	7.6496	14.4	0	0	-0.45278	-0.40421	-0.22242	-1.374	-0.35985	0.00010649	-0.00024589	-0.00012067
0.785	0.19899	0.23049	0.21449	0.2	0.2	0.2	-7.6708	-3.7157	9.0374	14.4	0	0	-0.36712	-0.29133	0.84967	0.023463	0.96868	0.00031105	5.4241e-05	9.1493e-05
0.79	0.19872	0.22981	0.21409	0.2	0.2	0.2	-8.2973	-3.7491	8.4542	14.4	0	0	-0.2042	-0.17421	0.19129	-0.023496	0.32827	1.6364e-05	-0.00017895	-0.00010009
0.795	0.19874	0.22957	0.21379	0.2	0.2	0.2	-8.287	-3.3124	8.4517	14.399	0	0	-0.049866	-0.11052	0.17088	0.40006	0.2705	1.4835e-05	2.7965e-05	-0.00019979
0.8	0.19911	0.2293	0.21359	0.2	0.2	0.2	-8.9941	-3.4177	8.5315	14.398	0	0	-0.13886	-0.17711	-0.56573	0.28224	0.29712	0.00035645	0.00021993	-0.00018173
0.805	0.19876	0.22848	0.2136	0.2	0.2	0.2	-8.1315	-3.7847	8.6017	14.396	0	0	-0.074961	-0.1877	0.26845	-0.096704	0.31597	-2.1404e-05	-0.00012656	3.7127e-05
0.81	0.19886	0.22815	0.21354	0.2	0.2	0.2	-8.273	-3.2878	8.7016	14.394	0	0	0.30055	-0.058748	0.099653	0.38871	0.36659	5.6153e-05	1.5273e-05	0.00020266
0.815	0.19887	0.22777	0.21321	0.2	0.2	0.2	-8.818	-4.245	8.1492	14.392	0	0	0.64008	0.085332	-0.47163	-0.57942	-0.23335	4.6994e-05	0.00011663	9.6572e-05
0.82	0.19881	0.22714	0.2129	0.2	0.2	0.2	-8.1211	-3.3968	8.5257	14.389	0	0	0.51208	0.074956	0.20005	0.25828	0.097506	-3.374e-05	-2.9394e-05	1.5822e-05
0.825	0.19888	0.2264	0.21247	0.2	0.2	0.2	-7.0447	-3.6917	7.9526	14.385	0	0	0.0018992	-0.052163	1.2523	-0.046689	-0.5195	1.8569e-05	-0.00028161	-0.00019223
0.83	0.1989	0.22617	0.21271	0.2	0.2	0.2	-7.9247	-3.9472	8.3792	14.381	0	0	-0.28407	-0.089894	0.34903	-0.31169	-0.1352	7.9103e-06	-2.609e-05	0.00028101
0.835	0.19883	0.22549	0.21238	0.2	0.2	0.2	-8.338	-3.3237	7.9775	14.376	0	0	-0.38134	-0.067278	-0.086557	0.30264	-0.57745	-7.3862e-05	-0.00021031	0.00018285
0.84	0.1991	0.22515	0.21217	0.2	0.2	0.2	-8.0309	-3.6508	8.7299	14.371	0	0	-0.63704	-0.12677	0.19916	-0.033197	0.13603	0.00017328	-5.914e-05	0.00020525
0.845	0.19902	0.22484	0.21161	0.2	0.2	0.2	-7.7569	-3.5511	8.8718	14.366	0	0	-1.0341	-0.26506	0.45269	0.058161	0.24052	7.1111e-05	0.00012231	-0.00011747
0.85	0.19907	0.22432	0.2116	0.2	0.2	0.2	-8.4355	-3.4174	8.6425	14.36	0	0	-1.3293	-0.38307	-0.24563	0.18391	-0.024744	0.00010573	8.7929e-05	0.00011348
0.855	0.19915	0.22371	0.2112	0.2	0.2	0.2	-8.5395	-3.9295	9.371	14.354	0	0	-1.1588	-0.35675	-0.36851	-0.33583	0.6691	0.00016184	-2.5452e-05	-5.3754e-05
0.86	0.19911	0.22301	0.2107	0.2	0.2	0.2	-8.524	-3.7669	9.5636	14.347	0	0	-0.71079	-0.25173	-0.37112	-0.18048	0.8285	0.00010288	-0.00023938	-0.00031671
0.865	0.19907	0.22299	0.2107	0.2	0.2	0.2	-8.8294	-3.2645	8.7427	14.339	0	0	-0.2552	-0.11907	-0.69393	0.31504	-0.024416	4.3016e-05	0.00022115	-8.161e-05
0.87	0.19872	0.2224	0.21047	0.2	0.2	0.2	-7.8054	-3.4004	8.4003	14.332	0	0	0.22939	0.062103	0.31331	0.17245	-0.39758	-0.0003174	0.00011822	-7.7726e-05
0.875	0.19895	0.22173	0.2106	0.2	0.2	0.2	-7.8548	-3.3457	8.6295	14.323	0	0	0.92554	0.35717	0.24775	0.22081	-0.19813	-0.00010453	-6.7644e-05	0.00028718
0.88	0.19928	0.22158	0.20997	0.2	0.2	0.2	-8.0998	-3.6573	8.9189	14.314	0	0	1.2185	0.54212	-0.012684	-0.096862	0.062743	0.00021058	0.00025464	-0.00010764
0.885	0.19928	0.22084	0.20992	0.2	0.2	0.2	-7.3362	-3.5904	8.5967	14.305	0	0	1.1325	0.57306	0.73591	-0.035903	-0.28709	0.00019578	-1.6911e-05	7.113e-05
0.89	0.19908	0.22058	0.20967	0.2	0.2	0.2	-7.9271	-3.4513	8.9629	14.296	0	0	0.91528	0.50365	0.13059	0.097574	0.052463	-1.9319e-05	0.00019997	5.1569e-05
0.895	0.19901	0.22003	0.20949	0.2	0.2	0.2	-8.2631	-3.6498	9.1173	14.285	0	0	0.36506	0.27523	-0.21934	-0.10635	0.18114	-0.0001114	0.00010973	0.00010628
0.9	0.19935	0.21949	0.20904	0.2	0.2	0.2	-8.5619	-3.1581	9.7587	14.275	0	0	-0.20017	0.025968	-0.53154	0.38013	0.79759	0.00022148	3.2325e-05	-0.00012492
0.905	0.19929	0.21896	0.209	0.2	0.2	0.2	-8.715	-3.6838	8.8989	14.264	0	0	-0.40822	-0.099121	-0.69768	-0.15064	-0.08642	0.00014441	-5.2204e-05	6.414e-05
0.91	0.19935	0.21854	0.20864	0.2	0.2	0.2	-7.6697	-3.0357	9.3112	14.252	0	0	-0.6356	-0.23467	0.33492	0.49262	0.3025	0.00019319	-1.7546e-05	-7.2813e-05
0.915	0.19935	0.21808	0.20846	0.2	0.2	0.2	-8.1094	-3.6886	8.819	14.24	0	0	-0.76961	-0.33935	-0.11709	-0.16502	-0.21262	0.00018169	-3.945e-05	-3.1037e-05
0.92	0.19916	0.21763	0.20835	0.2	0.2	0.2	-8.2338	-2.1694	9.3654	14.228	0	0	-0.59385	-0.32004	-0.25345	1.3495	0.31159	-2.0322e-05	-4.6225e-05	8.0165e-05
0.925	0.19933	0.21709	0.20793	0.2	0.2	0.2	-8.0569	-3.4609	8.9539	14.215	0	0	-0.16045	-0.17636	-0.088198	0.053484	-0.12163	0.00013489	-0.00016115	-0.00012646
0.93	0.19935	0.21677	0.20771	0.2	0.2	0.2	-7.3546	-3.6868	8.852	14.201	0	0	0.42606	0.052423	0.60267	-0.17679	-0.24469	0.00014406	-5.6148e-05	-0.00012739
0.935	0.19906	0.21673	0.20756	0.2	0.2	0.2	-7.5645	-4.678	8.5294	14.188	0	0	0.84456	0.22572	0.38169	-1.1723	-0.58799	-0.00015955	0.00032929	-7.3227e-05
0.94	0.19913	0.21632	0.20713	0.2	0.2	0.2	-8.392	-3.9516	9.1344	14.173	0	0	0.83932	0.23068	-0.45682	-0.45009	-0.0033724	-9.8279e-05	0.00033409	-0.00028914
0.945	0.19943	0.21537	0.20727	0.2	0.2	0.2	-8.4649	-3.0346	8.3497	14.159	0	0	0.62661	0.15513	-0.54045	0.46277	-0.80804	0.00018922	-0.00021124	5.317e-05
0.95	0.19923	0.21521	0.20683	0.2	0.2	0.2	-8.2624	-3.3131	8.8739	14.143	0	0	0.29592	0.034004	-0.34851	0.18019	-0.30363	-1.6525e-05	3.4414e-05	-0.00018153
0.955	0.19925	0.21471	0.20685	0.2	0.2	0.2	-7.8829	-2.747	9.4694	14.128	0	0	-0.12077	-0.14001	0.020486	0.74218	0.27251	-9.2644e-06	-6.8241e-05	3.9195e-05
0.96	0.19929	0.21439	0.20649	0.2	0.2	0.2	-8.0735	-2.7732	9.3461	14.112	0	0	-0.42349	-0.28682	-0.18044	0.71199	0.13002	2.5723e-05	-3.9316e-06	-0.00013158
0.965	0.19939	0.21424	0.20638	0.2	0.2	0.2	-7.7618	-2.6415	9.3694	14.095	0	0	-0.40399	-0.31147	0.12099	0.83969	0.1343	0.00011076	0.00023901	-4.7152e-05
0.97	0.19959	0.21339	0.20617	0.2	0.2	0.2	-7.415	-2.9648	9.3077	14.078	0	0	-0.16035	-0.21376	0.45766	0.5124	0.053649	0.00030229	-0.00023372	-6.0737e-05
0.975	0.19907	0.21322	0.20618	0.2	0.2	0.2	-7.5735	-3.4971	9.1778	14.061	0	0	-0.085745	-0.14183	0.28904	-0.023877	-0.094951	-0.00023001	-3.3725e-05	0.00013441
0.98	0.19923	0.21297	0.20586	0.2	0.2	0.2	-8.3146	-4.0662	8.3872	14.043	0	0	-0.18298	-0.13356	-0.46217	-0.59691	-0.90423	-7.8616e-05	7.7707e-05	1.3385e-06
0.985	0.19935	0.21268	0.20591	0.2	0.2	0.2	-7.7298	-4.1692	8.0333	14.025	0	0	-0.04864	-0.056178	0.11254	-0.7039	-1.2768	3.5784e-05	0.00015115	0.00023514
0.99	0.19905	0.21215	0.20546	0.2	0.2	0.2	-8.3544	-3.2419	9.3721	14.006	0	0	0.24508	0.031832	-0.52216	0.21941	0.043381	-0.00027422	-2.8349e-05	-3.5322e-05
0.995	0.19938	0.21184	0.20549	0.2	0.2	0.2	-7.3793	-3.4902	8.8757	13.987	0	0	0.24033	-0.018405	0.44291	-0.032991	-0.47161	5.1067e-05	1.4388e-05	0.00017184
1	0.19941	0.21148	0.20519	0.2	0.2	0.2	-7.4196	-3.9173	9.5808	13.968	5	0	-0.13662	-0.21904	0.40002	-0.46411	0.21481	6.9083e-05	-7.8049e-06	4.6499e-05
1.005	0.19956	0.21067	0.20492	0.2	0.2	0.20001	-9.2025	-3.8955	9.7949	13.948	10	0	-0.51221	-0.42946	0.028788	-0.44699	0.14183	-3.2221e-06	3.7156e-05	-5.1167e-05
1.01	0.20031	0.20861	0.20458	0.2	0.2	0.20004	-10.273	-3.5503	10.223	13.928	10	0	-0.92257	-0.63477	0.24067	-0.10689	0.30916	0.00012959	-0.00024423	-0.00022752
1.015	0.20098	0.20656	0.20444	0.2	0.2	0.20009	-11.927	-3.7331	9.8204	13.907	10	0	-1.0465	-0.68846	-0.25691	-0.29437	-0.33122	-0.00015888	0.00026618	-0.00021191
1.02	0.20217	0.20325	0.20453	0.2	0.2	0.20016	-12.435	-3.7988	9.9945	13.886	10	0	-0.95223	-0.59033	0.2739	-0.36386	-0.37273	-0.00019923	0.00018722	1.7323e-05
1.025	0.20361	0.19964	0.20429	0.2	0.2	0.20025	-12.776	-3.789	10.722	13.864	10	0	-0.9054	-0.44235	0.86604	-0.35684	0.15924	-0.00022384	0.00034996	-8.7751e-05
1.03	0.20542	0.1953	0.20417	0.2	0.2	0.20036	-13.596	-3.4177	10.291	13.842	10	0	-0.70802	-0.22678	0.87939	0.012788	-0.44892	-7.3945e-05	0.00022788	-8.8407e-05
1.035	0.20746	0.19058	0.20425	0.2	0.2	0.20049	-15.573	-3.8025	10.944	13.82	10	0	-0.37017	-0.0043158	-0.35452	-0.37256	0.043044	0.00016143	8.788e-05	9.5401e-05
1.04	0.20907	0.18567	0.20414	0.2	0.2	0.20064	-15.876	-4.2758	10.64	13.797	10	0	0.22328	0.22207	0.0024257	-0.84544	-0.40658	-0.00015725	3.1362e-05	6.2255e-05
1.045	0.21144	0.18049	0.20402	0.2	0.2	0.20081	-16.112	-3.0256	10.866	13.774	10	0	1.1142	0.41513	0.35154	0.40593	-0.31233	0.00020179	-9.0225e-05	7.9206e-06
1.05	0.21338	0.1755	0.20392	0.2	0.2	0.201	-17.834	-3.7386	11.422	13.751	10	0	2.1882	0.49683	-0.85574	-0.3053	0.12448	6.655e-05	0.00010775	-4.6266e-05
1.055	0.21544	0.17015	0.20402	0.2	0.2	0.20121	-18.299	-3.2269	10.955	13.727	10	0	3.3705	0.4767	-0.86904	0.20839	-0.44922	1.6304e-05	4.2096e-05	7.7788e-05
1.06	0.21742	0.16498	0.20391	0.2	0.2	0.20144	-17.836	-4.5803	11.243	13.703	10	0	4.4075	0.31036	-0.011571	-1.1427	-0.25898	-0.00012273	0.00018504	-3.0954e-05
1.065	0.21968	0.15949	0.20396	0.2	0.2	0.20169	-18.24	-3.1653	11.484	13.678	10	0	5.3586	0.10275	-0.073015	0.27441	-0.10543	1.0314e-05	-5.0246e-06	-5.1928e-06
1.07	0.22152	0.15415	0.2038	0.2	0.2	0.20196	-18.049	-2.8465	11.555	13.653	10	0	6.5915	0.037798	0.41167	0.59515	-0.113	-0.00024876	-9.7636e-05	-0.00020436
1.075	0.22366	0.14917	0.20411	0.2	0.2	0.20225	-19.223	-4.1974	10.903	13.628	10	0	7.9033	0.089262	-0.51081	-0.75404	-0.83603	-0.00017821	8.9873e-05	3.4441e-05
1.08	0.22574	0.144	0.20428	0.2	0.2	0.20256	-18.786	-2.8903	11.572	13.602	10	0	8.7834	0.12367	0.13899	0.55432	-0.23172	-0.00013118	-2.5069e-05	0.00010595
1.085	0.22768	0.13905	0.20451	0.2	0.2	0.20289	-18.7	-3.6152	11.942	13.576	10	0	9.4936	0.22322	0.40124	-0.16983	0.08066	-0.00015867	-6.5255e-05	0.00021807
1.09	0.22984	0.13448	0.2045	0.2	0.2	0.20324	-19.044	-2.9288	12.731	13.549	10	0	9.7551	0.25629	0.20261	0.5168	0.81788	0.00010006	0.00013015	6.2304e-05
1.095	0.23165	0.12989	0.2047	0.2	0.2	0.20361	-19.391	-4.0222	12.259	13.523	10	0	9.505	0.1632	-0.027962	-0.57706	0.29822	8.4725e-05	0.00012161	9.6905e-05
1.1	0.2334	0.12525	0.20501	0.2	0.2	0.204	-19.821	-3.5131	11.821	13.495	10	0	9.2289	0.052605	-0.3675	-0.068923	-0.18282	8.1372e-05	-0.00011691	0.00021032
1.105	0.235	0.1213	0.20495	0.2	0.2	0.20441	-19.901	-4.3559	12.048	13.468	10	0	9.0043	-0.076949	-0.37936	-0.91333	0.005785	4.3622e-06	0.0001277	-7.4686e-05
1.11	0.23644	0.11698	0.20523	0.2	0.2	0.20484	-19.479	-3.0564	11.929	13.44	10	0	9.0575	-0.14606	0.088836	0.38397	-0.14806	-0.00013385	-0.00020361	-4.0959e-05
1.115	0.2382	0.11341	0.20538	0.2	0.2	0.20529	-18.555	-2.6556	11.711	13.412	10	0	9.4574	-0.10543	1.0411	0.78204	-0.39873	0.00013019	-1.0145e-05	-0.00015864
1.12	0.23944	0.10962	0.20574	0.2	0.2	0.20576	-19.923	-3.799	11.985	13.383	10	0	10.02	0.011195	-0.31544	-0.36471	-0.15433	-3.0969e-05	-0.00024708	-0.00010311
1.125	0.24076	0.1065	0.20598	0.2	0.2	0.20625	-20.078	-2.9004	12.2	13.354	10	0	10.486	0.12154	-0.47247	0.53004	0.034528	-1.9766e-05	-5.4572e-05	-0.00018567
1.13	0.24207	0.10355	0.20661	0.2	0.2	0.20676	-19.027	-3.2191	12.671	13.325	10	0	10.803	0.23556	0.56293	0.20693	0.47969	8.2537e-05	9.4897e-05	9.0499e-05
1.135	0.24323	0.10052	0.20721	0.2	0.2	0.20729	-19.432	-3.2915	12.267	13.296	10	0	11.158	0.41102	0.13059	0.1297	0.052825	0.0001228	-6.5008e-05	0.00030734
1.14	0.24401	0.097633	0.20741	0.2	0.2	0.20784	-19.097	-3.7423	11.409	13.266	10	0	11.377	0.54806	0.42845	-0.32638	-0.82683	-0.00012837	-0.00031258	0.00010112
1.145	0.24532	0.095724	0.20754	0.2	0.2	0.20841	-20.161	-3.7186	12.166	13.236	10	0	10.933	0.43272	-0.68146	-0.30835	-0.090111	0.00025022	0.00019685	-0.0002023
1.15	0.24582	0.0931	0.20812	0.2	0.2	0.209	-19.822	-3.5153	11.761	13.205	10	0	10.403	0.26039	-0.39499	-0.11108	-0.51427	-9.1666e-05	-0.00022907	-7.8051e-05
1.155	0.24676	0.091639	0.20873	0.2	0.2	0.20961	-19.203	-3.2925	12.291	13.174	10	0	9.9282	0.087357	0.16416	0.10535	-0.0028829	9.1319e-05	0.00029052	5.2317e-05
1.16	0.24706	0.089622	0.20919	0.2	0.2	0.21024	-19.519	-2.1955	12.245	13.143	10	0	9.5508	-0.079642	-0.21714	1.1956	-0.067182	-0.00027316	4.3283e-05	7.5619e-06
1.165	0.24797	0.08794	0.20971	0.2	0.2	0.21089	-18.596	-3.4506	12.31	13.112	10	0	9.3351	-0.20726	0.6358	-0.066595	-0.019564	6.094e-05	-7.5677e-05	-1.2052e-05
1.17	0.24855	0.08644	0.21041	0.2	0.2	0.21156	-19.393	-3.6363	12.993	13.08	10	0	9.3096	-0.26368	-0.23415	-0.25955	0.64651	0.00014452	-0.00021413	0.00013166
1.175	0.24872	0.085457	0.21075	0.2	0.2	0.21225	-19.205	-3.0162	12.162	13.048	10	0	9.4611	-0.24343	-0.12325	0.35295	-0.20122	-0.00010116	-3.011e-05	-0.00011259
1.18	0.24911	0.084616	0.21143	0.2	0.2	0.21296	-18.862	-4.0214	13.25	13.016	10	0	9.7219	-0.17334	0.14114	-0.66003	0.86991	-4.4886e-05	0.00010831	-4.1797e-05
1.185	0.24935	0.083702	0.21194	0.2	0.2	0.21369	-18.373	-2.7608	11.617	12.984	10	0	9.7893	-0.15911	0.54867	0.59252	-0.78052	-7.5554e-05	-8.3207e-06	-0.00017162
1.19	0.2496	0.083069	0.21263	0.2	0.2	0.21444	-18.959	-4.1171	12.687	12.951	10	0	9.6395	-0.20667	-0.11974	-0.77203	0.27317	-8.4467e-06	-1.7148e-05	-0.00013668
1.195	0.25003	0.082652	0.2136	0.2	0.2	0.21521	-19.014	-2.6997	12.39	12.918	10	0	9.6226	-0.18236	-0.25867	0.63691	-0.041333	0.00029992	2.1945e-05	0.00014526
1.2	0.2498	0.082329	0.21426	0.2	0.2	0.216	-19.08	-3.505	11.856	12.884	10	0	9.7687	-0.1099	-0.40877	-0.17703	-0.59261	1.1915e-05	-3.7948e-06	9.6955e-05
1.205	0.24992	0.082318	0.21481	0.2	0.2	0.21681	-18.183	-3.8128	12.462	12.851	10	0	9.9591	-0.057715	0.40369	-0.49364	-0.0045975	0.00013782	0.00012947	-9.094e-05
1.21	0.24974	0.082368	0.21553	0.2	0.2	0.21764	-17.726	-3.2743	11.672	12.817	10	0	10.072	-0.055464	0.77651	0.035907	-0.81233	1.9754e-05	0.00017878	-0.00011985
1.215	0.2496	0.082392	0.2163	0.2	0.2	0.21849	-18.791	-3.4586	12.739	12.783	10	0	10.123	-0.084853	-0.37236	-0.1575	0.23604	7.7836e-06	6.4852e-05	-0.00013543
1.22	0.24935	0.082702	0.21725	0.2	0.2	0.21936	-18.502	-2.9898	13.277	12.748	10	0	10.362	-0.03719	-0.16717	0.30208	0.75563	-6.6131e-05	0.00010662	1.2653e-05
1.225	0.2489	0.082779	0.2179	0.2	0.2	0.22025	-17.832	-3.7903	12.561	12.714	10	0	10.613	0.048064	0.42013	-0.50782	0.019271	-0.00028822	-0.00020791	-0.00016961
1.23	0.24913	0.083326	0.21901	0.2	0.2	0.22116	-18.353	-3.3412	12.369	12.679	10	0	10.786	0.16677	-0.18172	-0.068244	-0.19267	0.00020826	-0.00016887	9.5787e-05
1.235	0.24881	0.084134	0.21982	0.2	0.2	0.22209	-18.07	-2.8428	12.665	12.644	10	0	10.734	0.22951	0.020103	0.42046	0.082839	0.00021343	2.2967e-05	2.5848e-05
1.24	0.24819	0.084683	0.22071	0.2	0.2	0.22304	-17.15	-2.862	12.066	12.608	10	0	10.262	0.12014	0.86185	0.39153	-0.53727	-5.0598e-05	-0.00014699	1.9301e-05
1.245	0.24807	0.085551	0.22164	0.2	0.2	0.22401	-17.307	-2.8308	12.296	12.573	10	0	9.5619	-0.089423	0.62725	0.41283	-0.32865	0.00023495	-9.3192e-05	2.9102e-05
1.25	0.24747	0.08662	0.22243	0.2	0.2	0.225	-18.106	-3.6416	12.573	12.537	10	0	9.1475	-0.21607	-0.248	-0.40796	-0.074616	6.3568e-05	7.3386e-05	-0.00012918
1.255	0.24677	0.087423	0.22349	0.2	0.2	0.22601	-17.176	-3.172	12.208	12.501	10	0	9.0751	-0.24443	0.60778	0.051627	-0.4624	-0.00016095	-0.00010966	-3.4546e-05
1.26	0.24625	0.088671	0.22471	0.2	0.2	0.22704	-17.346	-3.0985	12.537	12.465	10	0	9.3827	-0.13679	0.365	0.11499	-0.15675	-0.00018462	7.577e-05	0.00019609
1.265	0.24595	0.089847	0.22567	0.2	0.2	0.22809	-17.227	-3.1241	12.992	12.429	10	0	9.5324	-0.067389	0.41238	0.079039	0.27381	4.7147e-05	0.00011992	0.00014504
1.27	0.24541	0.090897	0.22661	0.2	0.2	0.22916	-17.731	-3.5143	12.21	12.392	10	0	9.6767	-0.015937	-0.16145	-0.32142	-0.53302	6.1659e-05	-2.7633e-05	5.2502e-05
1.275	0.24481	0.092136	0.22769	0.2	0.2	0.23025	-17.508	-2.8713	12.885	12.355	10	0	9.8128	0.0048019	-0.0053817	0.31109	0.11601	3.9712e-05	-4.6143e-05	7.3732e-05
1.28	0.24398	0.093249	0.22896	0.2	0.2	0.23136	-17.755	-3.8733	12.244	12.318	10	0	10.028	0.049267	-0.31847	-0.7014	-0.55045	-0.00018422	-0.00024371	0.00026692
1.285	0.24365	0.094925	0.22976	0.2	0.2	0.23249	-16.861	-3.5044	13.133	12.281	10	0	10.04	0.021114	0.5113	-0.34302	0.31183	0.00010823	7.2434e-05	-2.4967e-05
1.29	0.24296	0.095987	0.23093	0.2	0.2	0.23364	-16.59	-2.5147	13.549	12.244	10	0	9.7792	-0.081435	0.71955	0.6361	0.69976	5.3666e-05	-0.00026996	2.3155e-05
1.295	0.24218	0.097662	0.23166	0.2	0.2	0.23481	-17.501	-3.231	13.643	12.206	10	0	9.4845	-0.18862	-0.25166	-0.090902	0.76616	-7.2963e-05	-3.7904e-05	-0.00039689
1.3	0.24157	0.099125	0.2332	0.2	0.2	0.236	-17.161	-3.5973	12.848	12.168	10	0	9.2373	-0.27845	0.029798	-0.46793	-0.057609	-1.6104e-05	-5.3535e-05	-1.5707e-05
1.305	0.24066	0.10054	0.23452	0.2	0.2	0.23721	-16.283	-2.4865	12.78	12.13	10	0	9.1212	-0.31031	0.85063	0.6321	-0.15472	-0.00024549	-0.00014511	0.00011169
1.31	0.24023	0.10224	0.23586	0.2	0.2	0.23844	-16.447	-3.3992	13.416	12.092	10	0	9.2789	-0.23238	0.6308	-0.29137	0.45118	1.9721e-05	1.5008e-05	0.00024494
1.315	0.2395	0.10355	0.23669	0.2	0.2	0.23969	-16.401	-3.125	13.536	12.054	10	0	9.5962	-0.093427	0.62341	-0.028058	0.54142	-8.7189e-06	-0.00022887	-0.00015652
1.32	0.23866	0.10573	0.23796	0.2	0.2	0.24096	-16.984	-3.1179	13.531	12.016	10	0	10.071	0.092383	-0.012629	-0.031888	0.50542	-0.00015117	0.00036853	-0.00013156
1.325	0.23828	0.10705	0.2396	0.2	0.2	0.24225	-16.75	-2.8927	12.998	11.977	10	0	10.344	0.22496	0.17136	0.18243	-0.059028	0.00018592	9.6719e-05	0.00023789
1.33	0.23755	0.10879	0.24061	0.2	0.2	0.24356	-17.044	-2.4972	12.762	11.939	10	0	10.167	0.20972	-0.17265	0.56694	-0.3271	0.00017665	0.00023173	-4.7363e-05
1.335	0.23669	0.11007	0.24195	0.2	0.2	0.24489	-16.467	-3.0797	12.614	11.9	10	0	10.074	0.20274	0.35737	-0.026509	-0.50742	2.9612e-05	-0.00010954	-1.5589e-05
1.34	0.23586	0.11182	0.24335	0.2	0.2	0.24624	-17.287	-3.1738	13.524	11.861	10	0	10.072	0.21712	-0.50919	-0.13159	0.37044	-7.5098e-05	1.7226e-05	4.2851e-05
1.345	0.23528	0.1137	0.24472	0.2	0.2	0.24761	-16.637	-3.5387	12.907	11.822	10	0	9.8791	0.14579	0.09573	-0.50749	-0.27971	6.5007e-05	0.00027029	6.4046e-05
1.35	0.23446	0.11491	0.24608	0.2	0.2	0.249	-15.76	-2.8889	13.239	11.783	10	0	9.9736	0.15489	0.92958	0.13125	0.018563	-3.22e-05	-0.00014751	4.5296e-05
1.355	0.23374	0.11683	0.24757	0.2	0.2	0.25041	-16.284	-3.042	13.975	11.743	10	0	10.327	0.25159	0.36352	-0.03282	0.72025	-2.5404e-05	0.00013975	0.00013767
1.36	0.23306	0.11831	0.24883	0.2	0.2	0.25184	-15.589	-2.4881	12.966	11.704	10	0	10.398	0.24582	1.0177	0.50998	-0.32368	1.2925e-05	2.5974e-06	-1.9842e-05
1.365	0.23233	0.11988	0.25022	0.2	0.2	0.25329	-16.4	-3.2922	13.353	11.664	10	0	10.141	0.12162	0.16716	-0.30516	0.028614	4.2788e-06	-4.8014e-05	-6.6252e-05
1.37	0.23156	0.12162	0.25182	0.2	0.2	0.25476	-16.174	-3.3231	13.11	11.625	10	0	9.9521	0.029004	0.35381	-0.34708	-0.24976	-5.7323e-05	7.9644e-05	7.1834e-05
1.375	0.23099	0.12312	0.25298	0.2	0.2	0.25625	-17.193	-3.7171	13.697	11.585	10	0	9.9024	-0.0016216	-0.70231	-0.75217	0.3013	7.9464e-05	-2.6401e-05	-0.00024504
1.38	0.23009	0.12463	0.25462	0.2	0.2	0.25776	-16.14	-3.5037	14.284	11.545	10	0	9.7437	-0.066322	0.31487	-0.54983	0.8522	-0.00011332	-0.00011197	-0.00010306
1.385	0.2293	0.12647	0.25623	0.2	0.2	0.25929	-16.419	-3.3237	13.515	11.505	10	0	9.3728	-0.21128	0.00052148	-0.38095	0.046882	-0.00021227	0.00014763	-1.8104e-05
1.39	0.22868	0.12775	0.25763	0.2	0.2	0.26084	-15.741	-3.0458	13.645	11.465	10	0	9.0928	-0.32916	0.64419	-0.11407	0.1407	-0.0001344	-0.00013183	-0.0001568
1.395	0.22792	0.12938	0.25938	0.2	0.2	0.26241	-16.881	-3.3617	13.139	11.425	10	0	9.0044	-0.36099	-0.52924	-0.44111	-0.40266	-0.00021405	-5.5583e-05	3.794e-05
1.4	0.22765	0.13086	0.2609	0.2	0.2	0.264	-17.281	-3.5354	13.26	11.385	10	0	9.2665	-0.2182	-0.96267	-0.62584	-0.31923	0.00019013	-0.00011534	-2.4472e-05
1.405	0.22684	0.13245	0.26261	0.2	0.2	0.26561	-15.875	-3.3083	13.107	11.345	10	0	9.6055	-0.020793	0.41204	-0.40978	-0.51003	5.217e-05	-4.6219e-05	8.1445e-05
1.41	0.2259	0.13411	0.2643	0.2	0.2	0.26724	-16.163	-3.0359	13.186	11.304	10	0	9.8471	0.13502	0.092787	-0.1484	-0.46834	-0.00022996	0.00011768	0.00014451
1.415	0.22561	0.13553	0.26575	0.2	0.2	0.26889	-16.844	-2.7938	13.832	11.264	10	0	9.8828	0.18644	-0.61822	0.082707	0.13903	0.00013738	5.8276e-05	-4.7007e-05
1.42	0.22466	0.13691	0.26766	0.2	0.2	0.27056	-16.519	-2.5573	13.062	11.223	10	0	9.8447	0.21436	-0.32206	0.30812	-0.66948	-0.00016937	-2.2976e-05	0.00020334
1.425	0.22428	0.13827	0.26913	0.2	0.2	0.27225	-16.58	-2.6875	13.875	11.183	10	0	9.6626	0.19583	-0.41209	0.16696	0.10544	7.6846e-05	-0.0001067	-4.592e-06
1.43	0.2235	0.13992	0.27076	0.2	0.2	0.27396	-16.148	-3.066	13.392	11.142	10	0	9.5018	0.16305	-0.0080841	-0.22259	-0.41634	-7.3878e-05	0.00012576	-8.624e-05
1.435	0.22283	0.14112	0.27247	0.2	0.2	0.27569	-16.048	-2.4151	13.876	11.102	10	0	9.6798	0.24579	0.06434	0.41735	0.027848	-0.00013277	-7.3723e-05	-9.207e-05
1.44	0.22223	0.14242	0.27449	0.2	0.2	0.27744	-16.178	-2.5573	14.311	11.061	10	0	9.9579	0.36534	-0.092416	0.26419	0.42393	-0.00012421	-0.00015536	0.00018427
1.445	0.22167	0.14401	0.27605	0.2	0.2	0.27921	-16.093	-3.1497	13.014	11.021	10	0	10.198	0.4637	-0.033068	-0.33916	-0.91209	-9.4042e-05	8.6211e-05	-2.4355e-05
1.45	0.22125	0.1451	0.27779	0.2	0.2	0.281	-16.377	-2.6456	14.169	10.98	10	0	10.375	0.51991	-0.34337	0.15403	0.20327	7.1412e-05	-0.00015763	-6.0825e-05
1.455	0.22068	0.14656	0.27963	0.2	0.2	0.28281	-15.924	-2.8073	14.14	10.939	10	0	10.323	0.46715	0.085145	-0.018568	0.13455	6.7781e-05	-4.244e-06	-2.5228e-05
1.46	0.22017	0.14774	0.2815	0.2	0.2	0.28464	-15.618	-2.3772	14.204	10.898	10	0	10.16	0.35285	0.3655	0.40055	0.15843	0.00012858	-0.0001003	2.0319e-05
1.465	0.21984	0.14908	0.28337	0.2	0.2	0.28649	-16.518	-2.2676	14.388	10.858	10	0	9.9625	0.21461	-0.55836	0.49929	0.30295	0.00034529	-2.1182e-05	4.3847e-05
1.47	0.21869	0.15025	0.28515	0.2	0.2	0.28836	-16.128	-2.8451	13.791	10.817	10	0	9.8899	0.10098	-0.19277	-0.089058	-0.33409	-0.00026349	-8.5322e-05	-3.6972e-05
1.475	0.21862	0.15157	0.28728	0.2	0.2	0.29025	-16.083	-3.029	14.179	10.776	10	0	9.9684	0.035556	-0.17037	-0.28386	0.01341	0.00019971	2.2043e-05	0.00020817
1.48	0.21802	0.15273	0.28917	0.2	0.2	0.29216	-16.02	-3.0714	14.671	10.735	10	0	10.288	0.063342	-0.13088	-0.33708	0.46536	0.0001186	-3.2152e-06	0.00019063
1.485	0.21739	0.15416	0.2909	0.2	0.2	0.29409	-16.144	-3.9294	15.379	10.695	10	0	10.562	0.07351	-0.27797	-1.2059	1.1327	-1.0737e-06	0.00026656	-3.7789e-06
1.49	0.21695	0.15513	0.29313	0.2	0.2	0.29604	-16.711	-2.2009	13.421	10.654	10	0	10.771	0.080487	-0.86734	0.51178	-0.86545	5.7984e-05	0.00010053	0.00027882
1.495	0.21664	0.15599	0.29474	0.2	0.2	0.29801	-15.737	-2.03	14.415	10.613	10	0	10.633	0.0004964	0.084942	0.67194	0.087812	0.00023063	-0.00014813	-7.2431e-05
1.5	0.216	0.15722	0.29684	0.2	0.2	0.3	-16.198	-2.6139	14.91	10.572	10	0	10.248	-0.13577	-0.39861	0.077241	0.54291	6.7118e-05	-7.1222e-06	4.0921e-05
1.505	0.21533	0.1584	0.29876	0.2	0.2	0.30199	-15.826	-3.1523	13.835	10.532	10	0	10.172	-0.14824	-0.047908	-0.47181	-0.036177	-0.00013912	0.00010025	-4.1862e-05
1.51	0.21511	0.15955	0.30114	0.2	0.2	0.30396	-15.965	-2.9978	13.488	10.491	10	0	10.034	-0.16288	-0.20868	-0.32807	0.061087	0.00010024	0.00021815	0.00031748
1.515	0.2145	0.16039	0.30287	0.2	0.2	0.30591	-15.609	-3.0115	13.467	10.45	10	0	9.8489	-0.17796	0.1269	-0.35246	0.43592	-6.7743e-05	3.8305e-05	2.5464e-05
1.52	0.21424	0.16119	0.3051	0.2	0.2	0.30784	-15.468	-2.3218	12.032	10.41	10	0	9.7842	-0.14572	0.24648	0.32658	-0.64626	0.00010832	-0.00015777	0.00022435
1.525	0.21371	0.16211	0.30676	0.2	0.2	0.30975	-15.472	-2.599	12.535	10.369	10	0	9.5397	-0.19569	0.22156	0.038761	0.16898	7.1714e-06	-0.0002073	-0.00015439
1.53	0.21327	0.16321	0.30888	0.2	0.2	0.31164	-16.194	-2.6448	11.534	10.329	10	0	9.546	-0.17623	-0.52077	-0.017655	-0.55695	-1.6033e-05	-5.2432e-05	-5.4965e-05
1.535	0.21254	0.16423	0.31067	0.2	0.2	0.31351	-15.558	-3.2118	12.376	10.288	10	0	9.9352	-0.024708	0.095022	-0.59527	0.52736	-0.00034896	3.8912e-05	-0.00029504
1.54	0.2123	0.16512	0.31269	0.2	0.2	0.31536	-15.525	-3.5276	11.122	10.248	10	0	10.321	0.12083	0.10723	-0.92163	-0.51566	-0.00019542	2.7012e-05	-0.00028429
1.545	0.21213	0.16595	0.31486	0.2	0.2	0.31719	-15.844	-1.6381	11.257	10.207	10	0	10.355	0.1395	-0.23092	0.95724	-0.19833	2.3564e-05	-1.7404e-05	-0.00010983
1.55	0.2114	0.16681	0.31723	0.2	0.2	0.319	-15.272	-2.1986	10.807	10.167	10	0	10.393	0.17044	0.32083	0.38625	-0.49109	-0.00033748	-1.3391e-05	0.00026725
1.555	0.21141	0.1677	0.31895	0.2	0.2	0.32079	-15.675	-3.0919	11.871	10.127	10	0	10.286	0.15382	-0.10165	-0.51754	0.70585	3.8031e-05	4.0052e-05	1.8368e-05
1.56	0.21096	0.16867	0.32095	0.2	0.2	0.32256	-15.434	-2.3755	10.964	10.087	10	0	9.9526	0.056647	0.11895	0.18839	-0.089322	-5.7031e-05	0.00019778	7.7327e-05
1.565	0.21065	0.16898	0.32304	0.2	0.2	0.32431	-15.452	-2.2769	11.21	10.046	10	0	9.9197	0.062473	0.082064	0.27653	0.24961	-1.3221e-05	-0.00027986	0.00022942
1.57	0.21048	0.16984	0.32479	0.2	0.2	0.32604	-15.892	-2.6896	11.263	10.006	10	0	10.065	0.13794	-0.37806	-0.14665	0.37663	0.00015118	-0.00019232	7.5161e-05
1.575	0.21	0.17083	0.32657	0.2	0.2	0.32775	-15.97	-2.1827	11.267	9.9664	10	0	9.9652	0.12699	-0.47534	0.34995	0.44003	-6.245e-07	4.4182e-05	-2.4148e-05
1.58	0.20984	0.17129	0.32867	0.2	0.2	0.32944	-16.074	-2.46	10.891	9.9265	10	0	9.9445	0.11688	-0.59842	0.062239	0.10823	0.00015838	-0.00022171	0.00021474
1.585	0.20925	0.1723	0.33024	0.2	0.2	0.33111	-16.416	-2.4197	10.785	9.8867	10	0	9.9977	0.10334	-0.95967	0.092226	0.033049	-0.00012326	7.3415e-05	-5.5522e-05
1.59	0.20921	0.1732	0.33225	0.2	0.2	0.33276	-15.378	-2.2759	10.666	9.847	10	0	9.9363	0.035828	0.059319	0.22569	-0.06664	0.00013959	0.0002776	0.00014418
1.595	0.20878	0.17329	0.33394	0.2	0.2	0.33439	-15.249	-2.6006	11.04	9.8074	10	0	9.8873	-0.03217	0.16943	-0.10928	0.31611	5.4423e-06	-0.00029699	5.5364e-05
1.6	0.20844	0.17421	0.33581	0.2	0.2	0.336	-14.46	-1.9695	10.6	9.7679	10	0	10.181	0.02805	0.93917	0.51159	-0.12469	-5.0133e-05	-3.2041e-05	0.00016364
1.605	0.20831	0.17497	0.33737	0.2	0.2	0.33759	-15.969	-2.2949	10.266	9.7285	10	0	10.434	0.09434	-0.58931	0.17593	-0.4685	0.00010077	9.0388e-05	-9.6654e-06
1.61	0.2078	0.17544	0.33914	0.2	0.2	0.33916	-15.155	-2.7384	10.56	9.6891	10	0	10.644	0.16629	0.20583	-0.27773	-0.19078	-0.00014867	-5.9771e-05	6.0458e-05
1.615	0.2078	0.176	0.34088	0.2	0.2	0.34071	-15.202	-1.5022	10.734	9.6499	10	0	10.778	0.22251	0.1409	0.94839	-0.040552	0.0001145	-9.5062e-05	0.00012405
1.62	0.20755	0.17663	0.34241	0.2	0.2	0.34224	-15.395	-2.3088	10.352	9.6109	10	0	10.634	0.18306	-0.071253	0.13164	-0.45275	0.00012339	-4.3247e-05	1.5196e-05
1.625	0.20739	0.17731	0.34408	0.2	0.2	0.34375	-15.317	-2.3231	10.089	9.5719	10	0	10.31	0.058762	-0.011773	0.10722	-0.75122	0.00021294	6.9634e-05	6.2251e-05
1.63	0.20681	0.17773	0.34561	0.2	0.2	0.34524	-14.823	-2.3728	11.307	9.5331	10	0	10.176	-0.02217	0.46316	0.047571	0.42699	-0.00013104	-6.318e-05	1.5151e-06
1.635	0.20685	0.17854	0.34669	0.2	0.2	0.34671	-15.297	-2.5502	11.419	9.4943	10	0	9.9588	-0.16093	-0.029141	-0.13984	0.49547	0.00013851	0.00021304	-0.0004747
1.64	0.20658	0.17883	0.34876	0.2	0.2	0.34816	-15.485	-2.8412	11.808	9.4558	10	0	9.7311	-0.28739	-0.23623	-0.44083	0.83621	9.1738e-05	-5.1178e-06	5.8397e-05
1.645	0.20619	0.17946	0.35024	0.2	0.2	0.34959	-15.316	-3.3964	11.267	9.4173	10	0	10.042	-0.20028	-0.08481	-1.0059	0.24475	-8.1111e-05	0.00011505	3.4721e-05
1.65	0.20618	0.1795	0.35157	0.2	0.2	0.351	-15.015	-2.6058	10.796	9.379	10	0	10.447	-0.069247	0.19772	-0.22525	-0.27957	0.00012921	-0.0003279	-0.00011311
1.655	0.20578	0.1803	0.353	0.2	0.2	0.35239	-14.429	-2.3925	11.21	9.3408	10	0	10.499	-0.064877	0.7649	-0.021827	0.078909	-6.7066e-05	-2.8895e-06	-0.00013386
1.66	0.20557	0.18081	0.3548	0.2	0.2	0.35376	-15.008	-2.6568	10.193	9.3027	10	0	10.708	0.011132	0.16697	-0.29594	-0.99459	-8.2827e-05	5.3007e-05	0.00024187
1.665	0.20531	0.18133	0.35582	0.2	0.2	0.35511	-14.787	-2.4536	10.956	9.2649	10	0	10.712	0.026491	0.37053	-0.10251	-0.29076	-0.00014209	0.00013265	-0.00013832
1.67	0.20533	0.18159	0.35711	0.2	0.2	0.35644	-15.669	-2.1599	11.714	9.2271	10	0	10.269	-0.11976	-0.52973	0.1814	0.40711	5.9595e-05	-3.8644e-05	-0.00021961
1.675	0.20496	0.18203	0.3586	0.2	0.2	0.35775	-14.866	-2.9278	11.534	9.1895	10	0	9.8373	-0.23857	0.25476	-0.59613	0.16563	-0.0001329	-1.5826e-05	-6.6934e-05
1.68	0.20502	0.18247	0.35969	0.2	0.2	0.35904	-15.609	-2.0907	11.878	9.1521	10	0	9.3859	-0.34065	-0.50713	0.23127	0.44819	0.00010715	2.7564e-05	-0.00029644
1.685	0.20495	0.18267	0.36129	0.2	0.2	0.36031	-15.256	-2.8355	11.451	9.1148	10	0	8.9042	-0.42992	-0.17211	-0.5231	-0.040563	0.00020309	-0.00016613	1.4105e-05
1.69	0.20472	0.18306	0.36252	0.2	0.2	0.36156	-14.366	-1.8987	12.61	9.0777	10	0	8.7231	-0.37781	0.69975	0.40413	1.0554	0.00014236	-0.00015281	-1.6293e-05
1.695	0.20456	0.18362	0.36378	0.2	0.2	0.36279	-14.98	-2.5354	11.97	9.0407	10	0	8.9754	-0.17826	0.068117	-0.24203	0.35333	0.00014277	3.8073e-05	1.1953e-05
1.7	0.20416	0.18389	0.36467	0.2	0.2	0.364	-15.748	-2.7782	11.297	9.004	10	0	9.3393	0.022307	-0.71823	-0.49436	-0.38188	-0.00010989	-4.9962e-05	-0.00031697
1.705	0.204	0.18435	0.36637	0.2	0.2	0.36519	-15.541	-2.9964	12.058	8.9673	10	0	9.9635	0.28244	-0.52887	-0.72199	0.316	-0.00012219	6.8471e-05	0.00019935
1.71	0.20422	0.18446	0.36713	0.2	0.2	0.36636	-14.946	-2.0571	12.297	8.9309	10	0	10.546	0.5068	0.048359	0.20795	0.49308	0.00024224	-0.00015391	-0.0002044
1.715	0.204	0.18477	0.36837	0.2	0.2	0.36751	-15.025	-3.1039	11.763	8.8947	10	0	10.684	0.54829	-0.048989	-0.84819	-0.10278	0.00016351	-0.0001661	-0.00010414
1.72	0.20355	0.18511	0.36954	0.2	0.2	0.36864	-14.66	-2.4097	12.033	8.8586	10	0	10.734	0.52974	0.29838	-0.16327	0.10637	-0.00015345	-0.00013254	-4.3763e-05
1.725	0.20351	0.1856	0.37074	0.2	0.2	0.36975	-14.833	-1.8158	12.71	8.8227	10	0	10.779	0.4874	0.10748	0.42146	0.72331	-6.3807e-05	5.7252e-05	6.9784e-05
1.73	0.20336	0.18561	0.37178	0.2	0.2	0.37084	-14.609	-1.6945	12.155	8.787	10	0	10.504	0.32295	0.31373	0.5335	0.10774	-8.5959e-05	-0.00022843	4.8572e-05
1.735	0.20332	0.18611	0.3728	0.2	0.2	0.37191	-14.641	-2.434	12.346	8.7515	10	0	9.9044	0.077004	0.26387	-0.2151	0.24024	-4.6639e-06	-9.4118e-06	1.8787e-05
1.74	0.20329	0.18653	0.37384	0.2	0.2	0.37296	-14.93	-2.0253	11.654	8.7161	10	0	9.5292	-0.038952	-0.042709	0.18452	-0.51059	8.5914e-05	0.00014284	4.4829e-05
1.745	0.20304	0.18672	0.37506	0.2	0.2	0.37399	-14.69	-2.1604	11.813	8.681	10	0	9.26	-0.09266	0.17974	0.040408	-0.40888	-5.0754e-05	6.324e-05	0.00027062
1.75	0.20278	0.18695	0.37567	0.2	0.2	0.375	-14.917	-1.35	12.609	8.6461	10	0	9.1873	-0.074882	-0.065364	0.8418	0.33032	-0.00020701	3.9674e-05	-9.2351e-05
1.755	0.20297	0.18701	0.37659	0.2	0.2	0.37599	-14.735	-2.6918	13.224	8.6114	10	0	9.3798	0.031526	0.099439	-0.50891	0.88914	8.5819e-05	-0.00014104	-0.00012033
1.76	0.20253	0.18728	0.37755	0.2	0.2	0.37696	-15.21	-3.119	13.095	8.5768	10	0	9.7478	0.18196	-0.3932	-0.94493	0.70503	-0.00025207	-0.00011724	-8.5598e-05
1.765	0.20285	0.1878	0.37843	0.2	0.2	0.37791	-15.051	-2.5556	12.255	8.5425	10	0	9.8775	0.20969	-0.25086	-0.39034	-0.18872	0.00017303	0.00017845	-0.00010679
1.77	0.20277	0.18791	0.37946	0.2	0.2	0.37884	-14.879	-2.1398	12.297	8.5084	10	0	9.9732	0.20828	-0.096552	0.016684	-0.20001	0.00018264	6.8986e-05	3.4386e-05
1.775	0.20246	0.18814	0.3803	0.2	0.2	0.37975	-14.538	-1.7409	12.018	8.4745	10	0	10.162	0.21982	0.22739	0.40686	-0.53095	-3.7164e-05	8.2255e-05	1.8868e-05
1.78	0.20224	0.18819	0.38095	0.2	0.2	0.38064	-14.66	-2.5961	12.989	8.4408	10	0	10.322	0.21838	0.088732	-0.45701	0.38867	-0.000163	-8.3135e-05	-0.00017096
1.785	0.20242	0.18872	0.38216	0.2	0.2	0.38151	-14.055	-1.6966	12.39	8.4073	10	0	10.58	0.27124	0.67602	0.43399	-0.26035	9.715e-05	0.00025146	0.0002237
1.79	0.20235	0.18876	0.383	0.2	0.2	0.38236	-15.078	-2.3021	13.038	8.3741	10	0	10.764	0.30574	-0.36345	-0.1801	0.33826	0.00011212	9.8274e-05	0.00026642
1.795	0.20208	0.18882	0.38346	0.2	0.2	0.38319	-15.819	-2.3681	13.298	8.3411	10	0	10.919	0.3252	-1.1219	-0.25457	0.55092	-8.0675e-05	-2.9013e-05	-5.7772e-05
1.8	0.2022	0.18888	0.38454	0.2	0.2	0.384	-14.781	-1.4449	12.334	8.3082	10	0	11.078	0.3689	-0.10028	0.66025	-0.46057	0.00011161	-0.00015563	0.00027195
1.805	0.20199	0.1893	0.38519	0.2	0.2	0.38479	-15.35	-1.8351	13.048	8.2757	10	0	10.839	0.30833	-0.68599	0.26167	0.20711	-2.5312e-05	9.3608e-05	0.00019337
1.81	0.20194	0.1893	0.38568	0.2	0.2	0.38556	-14.53	-2.5439	13.102	8.2433	10	0	10.146	0.094141	0.11731	-0.45539	0.21577	1.3666e-06	-7.5346e-05	-3.8623e-05
1.815	0.20213	0.18959	0.38626	0.2	0.2	0.38631	-15.283	-2.0734	12.803	8.2112	10	0	9.5891	-0.074423	-0.65261	0.0068495	-0.12819	0.00025611	4.5899e-05	-0.0001475
1.82	0.20181	0.18992	0.38714	0.2	0.2	0.38704	-14.982	-2.9952	13.437	8.1793	10	0	9.3318	-0.15022	-0.36796	-0.92314	0.46216	1.6719e-06	0.00021815	5.7931e-05
1.825	0.20189	0.18982	0.38785	0.2	0.2	0.38775	-15.157	-2.6416	13.653	8.1476	10	0	9.3008	-0.1529	-0.55959	-0.57762	0.63535	0.00014763	-3.6824e-05	0.00011746
1.83	0.20164	0.19	0.38857	0.2	0.2	0.38844	-14.607	-1.1668	13.152	8.1162	10	0	9.4631	-0.10306	-0.026026	0.88916	0.092293	-4.3461e-05	-7.2718e-06	0.00021102
1.835	0.20161	0.19013	0.38889	0.2	0.2	0.38911	-14.85	-2.5226	12.297	8.085	10	0	9.6013	-0.08514	-0.28453	-0.47461	-0.80371	-1.1919e-05	-1.7091e-05	-8.9923e-05
1.84	0.20115	0.19023	0.38946	0.2	0.2	0.38976	-14.188	-1.8899	12.44	8.0541	10	0	10.044	0.025623	0.36069	0.15014	-0.70025	-0.00041644	-5.4169e-05	-0.0001088
1.845	0.20164	0.19034	0.39014	0.2	0.2	0.39039	-14.72	-2.6645	13.209	8.0234	10	0	10.588	0.17258	-0.18723	-0.63225	0.02927	0.0001231	-7.9916e-05	-3.0595e-06
1.85	0.20152	0.19061	0.39063	0.2	0.2	0.391	-14.472	-1.8884	13.468	7.9929	10	0	10.762	0.20293	0.044937	0.13604	0.2493	5.7324e-05	5.5148e-05	-6.5734e-05
1.855	0.20123	0.19058	0.39123	0.2	0.2	0.39159	-14.205	-2.3934	13.16	7.9627	10	0	10.896	0.24601	0.29617	-0.37666	-0.09659	-0.00017727	-0.00010003	5.6372e-06
1.86	0.20127	0.19099	0.3916	0.2	0.2	0.39216	-15.127	-1.8071	13.131	7.9328	10	0	10.774	0.20977	-0.6418	0.20191	-0.16191	-9.0137e-05	0.00019205	-0.00014427
1.865	0.20127	0.19114	0.39226	0.2	0.2	0.39271	-14.477	-1.8562	13.628	7.9031	10	0	10.224	0.041586	-0.0071139	0.14525	0.298	-4.8802e-05	0.00021723	2.6864e-05
1.87	0.20124	0.19108	0.39286	0.2	0.2	0.39324	-15.204	-2.5387	13.856	7.8736	10	0	9.9351	-0.022497	-0.74985	-0.54478	0.49041	-3.33e-05	5.1398e-05	0.00015112
1.875	0.20138	0.19123	0.39302	0.2	0.2	0.39375	-13.929	-1.0042	13.421	7.8444	10	0	9.7726	-0.049442	0.51039	0.98233	0.020932	0.00015211	8.7204e-05	-0.00014274
1.88	0.2012	0.1913	0.39363	0.2	0.2	0.39424	-14.855	-2.693	13.813	7.8155	10	0	9.6613	-0.053417	-0.43128	-0.71392	0.3786	1.3672e-05	4.6419e-05	3.1436e-05
1.885	0.20127	0.19126	0.39424	0.2	0.2	0.39471	-14.054	-2.1484	13.899	7.7868	10	0	9.7522	0.023826	0.35417	-0.1766	0.43146	0.00012117	-9.9041e-05	0.00022416
1.89	0.20104	0.19136	0.39428	0.2	0.2	0.39516	-13.931	-1.7684	12.839	7.7584	10	0	10.11	0.15936	0.46281	0.19612	-0.66092	-7.1412e-05	-0.00010004	-0.00013963
1.895	0.20132	0.19163	0.39477	0.2	0.2	0.39559	-14.427	-0.91989	13.684	7.7302	10	0	10.503	0.27962	-0.048531	1.0375	0.15215	0.00024409	7.5499e-05	-2.3769e-05
1.9	0.20109	0.1916	0.39515	0.2	0.2	0.396	-14.015	-2.0369	13.165	7.7023	10	0	10.885	0.39207	0.34896	-0.086673	-0.39878	4.8532e-05	-4.9795e-05	-5.1302e-06
1.905	0.20119	0.19184	0.39544	0.2	0.2	0.39639	-13.99	-2.6491	13.623	7.6747	10	0	11.021	0.40379	0.3593	-0.7059	0.028303	0.00017992	0.00010118	-5.46e-05
1.91	0.20103	0.19186	0.39585	0.2	0.2	0.39676	-14.611	-1.7347	13.181	7.6473	10	0	10.759	0.27722	-0.27691	0.20153	-0.44348	5.5747e-05	2.6208e-05	3.8589e-05
1.915	0.20112	0.19197	0.39606	0.2	0.2	0.39711	-14.303	-1.6765	13.417	7.6202	10	0	10.376	0.11954	0.017197	0.25278	-0.23754	0.00017255	5.5479e-05	-5.4268e-05
1.92	0.20087	0.19195	0.39647	0.2	0.2	0.39744	-13.255	-2.0277	13.572	7.5934	10	0	10.273	0.078984	1.0504	-0.10521	-0.11189	-4.1309e-05	-5.5676e-05	7.1221e-05
1.925	0.20074	0.19211	0.39638	0.2	0.2	0.39775	-13.785	-1.58	14.046	7.5668	10	0	10.305	0.086471	0.5067	0.33572	0.33361	-0.00014146	2.3351e-05	-0.00028375
1.93	0.20082	0.19211	0.39708	0.2	0.2	0.39804	-14.328	-1.6948	14.054	7.5405	10	0	10.388	0.10825	-0.050545	0.21421	0.31368	-4.0652e-05	-5.7076e-05	0.00016908
1.935	0.2006	0.19219	0.39709	0.2	0.2	0.39831	-13.872	-2.3358	12.863	7.5145	10	0	10.477	0.13238	0.39162	-0.43344	-0.90479	-0.00022985	-5.1619e-05	-5.1456e-05
1.94	0.20066	0.19224	0.39738	0.2	0.2	0.39856	-14.009	-2.2839	14.095	7.4888	10	0	10.353	0.10049	0.24046	-0.38805	0.30069	-0.00014681	-7.9612e-05	3.2797e-05
1.945	0.20061	0.19204	0.39756	0.2	0.2	0.39879	-14.252	-2.406	13.158	7.4633	10	0	9.8118	-0.062334	-0.01592	-0.51667	-0.66286	-0.00017651	-0.00035121	1.801e-05
1.95	0.20074	0.19258	0.39755	0.2	0.2	0.399	-14.136	-2.1051	13.345	7.4381	10	0	9.2836	-0.24135	0.087054	-0.22216	-0.50191	-1.401e-05	0.00011541	-0.00016122
1.955	0.20075	0.19241	0.39795	0.2	0.2	0.39919	-13.919	-1.6717	13.64	7.4132	10	0	8.8251	-0.41263	0.29049	0.20489	-0.23255	1.3813e-05	-0.00012818	8.716e-05
1.96	0.20077	0.19258	0.39807	0.2	0.2	0.39936	-13.822	-1.9253	14.254	7.3886	10	0	8.432	-0.56247	0.37354	-0.054884	0.35697	5.9076e-05	-2.3126e-05	7.8584e-05
1.965	0.20071	0.19269	0.39805	0.2	0.2	0.39951	-13.367	-2.294	13.214	7.3643	10	0	8.3461	-0.59147	0.81549	-0.42985	-0.70797	1.8163e-05	1.0667e-05	-5.6011e-05
1.97	0.20069	0.19272	0.39822	0.2	0.2	0.39964	-14.65	-1.9788	13.372	7.3402	10	0	8.4356	-0.55334	-0.48021	-0.12076	-0.57403	1.1234e-05	-2.5618e-05	1.8038e-05
1.975	0.20074	0.19277	0.39825	0.2	0.2	0.39975	-14.471	-1.699	13.798	7.3164	10	0	8.757	-0.42252	-0.31369	0.15308	-0.17146	8.155e-05	-3.9051e-05	-2.7838e-05
1.98	0.20081	0.19311	0.39853	0.2	0.2	0.39984	-13.236	-2.4211	14.378	7.293	10	0	9.4927	-0.11793	0.90813	-0.57503	0.38556	0.00017651	0.00024167	0.00019117
1.985	0.20069	0.19277	0.39813	0.2	0.2	0.39991	-13.621	-1.8493	13.629	7.2698	10	0	10.274	0.19506	0.51068	-0.0091	-0.38609	7.4033e-05	-0.0001638	-0.00024608
1.99	0.20063	0.19288	0.39832	0.2	0.2	0.39996	-13.827	-1.695	14.422	7.2468	10	0	10.845	0.41792	0.29237	0.13942	0.3838	2.409e-05	-0.00010941	-8.2135e-05
1.995	0.2007	0.19295	0.3984	0.2	0.2	0.39999	-13.565	-1.5917	13.885	7.2242	10	0	11.195	0.57754	0.54186	0.23699	-0.17469	0.00011227	-9.8264e-05	1.5538e-07
2	0.20057	0.19307	0.39848	0.2	0.2	0.4	-14.252	-1.9922	14.304	7.2019	10	0	11.362	0.68042	-0.15704	-0.1692	0.22219	-4.5165e-06	-3.9687e-05	9.9037e-05
2.005	0.20061	0.19319	0.39846	0.20001	0.20001	0.4	-12.835	-1.4438	14.898	7.1798	10	0	11.164	0.65242	0.92601	0.25782	0.52658	5.4238e-05	2.4687e-05	0.00011018
2.01	0.20044	0.19336	0.39845	0.20003	0.20006	0.4	-13.564	-0.96851	14.57	7.1581	10	0	10.715	0.52219	-0.10539	0.62309	-0.064381	-0.00010847	0.00012527	0.00015321
2.015	0.20039	0.19339	0.39833	0.20007	0.20014	0.4	-12.704	-1.1303	15.288	7.1366	10	0	10.111	0.32011	0.48153	0.36162	0.41513	-0.00015135	8.3872e-05	9.7711e-05
2.02	0.20044	0.19353	0.3982	0.20012	0.20024	0.4	-13.182	-1.4407	14.601	7.1155	10	0	9.4727	0.084632	-0.24387	-0.03899	-0.48919	-9.4822e-05	0.00015235	4.9328e-05
2.025	0.20053	0.19334	0.39795	0.20019	0.20037	0.4	-12.243	-1.2725	14.853	7.0946	10	0	8.8028	-0.16633	0.47249	0.047742	-0.43326	-1.4865e-05	-0.00013494	-0.00011585
2.03	0.20037	0.19358	0.39806	0.20027	0.20054	0.4	-12.231	-1.3719	15.418	7.074	10	0	8.4973	-0.2796	0.28375	-0.12512	-0.045718	-0.00018998	-1.021e-05	8.2232e-05
2.035	0.20068	0.19378	0.398	0.20037	0.20074	0.4	-13.257	-0.88105	15.369	7.0538	10	0	8.411	-0.32364	-0.92222	0.29957	-0.25415	8.6643e-05	6.7988e-05	0.00012358
2.04	0.20086	0.19386	0.39748	0.20048	0.20096	0.4	-11.946	-1.373	15.082	7.0338	10	0	8.3596	-0.36384	0.22665	-0.2518	-0.68552	0.00023664	-1.1447e-05	-0.0002968
2.045	0.20069	0.19433	0.39758	0.20061	0.20122	0.4	-12.104	-1.2188	15.798	7.0141	10	0	8.3775	-0.40485	-0.07624	-0.15088	-0.099956	1.2053e-05	0.00028072	-8.8675e-05
2.05	0.20063	0.19421	0.39767	0.20075	0.2015	0.4	-12.905	-1.4166	15.761	6.9947	10	0	8.7421	-0.32992	-1.0061	-0.39635	-0.25306	-0.00011691	-3.4389e-05	0.00010896
2.055	0.20104	0.19465	0.39767	0.20091	0.20182	0.4	-10.774	-1.2332	16.034	6.9756	10	0	9.4341	-0.12711	1.0111	-0.25555	-0.084504	0.00021394	0.00017598	0.00021628
2.06	0.20089	0.19474	0.3972	0.20108	0.20216	0.4	-10.934	-2.0574	16.503	6.9569	10	0	10.084	0.044535	0.74952	-1.1176	0.29011	-2.3939e-05	2.8015e-06	-0.00014938
2.065	0.20078	0.19485	0.39733	0.20127	0.20254	0.4	-11.456	-1.7643	15.719	6.9384	10	0	10.83	0.23829	0.13706	-0.85821	-0.57738	-0.00024497	-0.00017248	8.4494e-05
2.07	0.20122	0.19549	0.39687	0.20147	0.20294	0.4	-11.911	-1.461	15.931	6.9202	10	0	11.238	0.31432	-0.39708	-0.58469	-0.43926	7.1752e-05	0.00014635	-0.00027793
2.075	0.20131	0.19561	0.39714	0.20169	0.20338	0.4	-11.519	-1.184	16.742	6.9023	10	0	11.175	0.24945	-0.074022	-0.33395	0.30633	1.7783e-05	-8.5663e-05	9.2899e-05
2.08	0.20145	0.19586	0.39697	0.20192	0.20384	0.4	-11.772	-0.5489	16.063	6.8848	10	0	10.856	0.12328	-0.38659	0.27807	-0.43165	1.3708e-06	-0.00021023	2.6966e-05
2.085	0.20157	0.19645	0.39687	0.20217	0.20434	0.4	-11.38	-1.2211	16.873	6.8675	10	0	10.387	-0.029012	-0.047347	-0.41434	0.32721	-6.0006e-05	-3.8574e-05	1.3451e-05
2.09	0.20186	0.19703	0.39675	0.20243	0.20486	0.4	-10.835	-0.67318	16.38	6.8506	10	0	9.7891	-0.17816	0.45291	0.11598	-0.21037	4.6056e-05	8.3809e-05	-1.5286e-05
2.095	0.20213	0.19749	0.39668	0.20271	0.20542	0.4	-11.513	-0.62862	17.007	6.8339	10	0	9.1744	-0.28874	-0.26386	0.1453	0.37641	0.00010058	5.2295e-05	3.4204e-06
2.1	0.20216	0.19785	0.39685	0.203	0.206	0.4	-11.988	-0.33922	17.15	6.8176	10	0	8.8785	-0.25676	-0.77142	0.42156	0.48529	-9.1956e-05	-0.00010694	0.00025998
2.105	0.2026	0.19858	0.3964	0.20331	0.20662	0.4	-11.054	-0.77665	16.566	6.8015	10	0	8.7875	-0.15222	0.1359	-0.027083	-0.1284	9.5043e-05	6.2562e-05	-0.0001145
2.11	0.20269	0.19905	0.3965	0.20363	0.20726	0.4	-11.33	-0.69243	16.708	6.7858	10	0	8.9993	0.039646	-0.1618	0.047613	-0.011506	-7.8681e-05	-6.2044e-05	5.1619e-05
2.115	0.20297	0.1997	0.39652	0.20397	0.20794	0.4	-10.513	-0.8951	16.151	6.7704	10	0	9.4096	0.27465	0.63639	-0.16304	-0.58979	-7.942e-05	-4.2281e-05	0.00014086
2.12	0.20344	0.20048	0.39621	0.20432	0.20864	0.4	-11.518	0.042234	16.901	6.7552	10	0	9.744	0.43807	-0.3822	0.76767	0.14191	9.8107e-05	6.5022e-05	-0.00010486
2.125	0.20382	0.20104	0.39614	0.20469	0.20938	0.4	-11.651	-0.40681	16.731	6.7404	10	0	10.09	0.55594	-0.52586	0.31321	-0.044162	0.00015388	-7.8731e-05	-0.00011019
2.13	0.20418	0.20162	0.39629	0.20507	0.21014	0.4	-11.041	-0.85322	16.18	6.726	10	0	10.372	0.61088	0.075823	-0.13754	-0.60754	0.00018206	-0.00024025	9.2009e-05
2.135	0.20426	0.2023	0.39593	0.20547	0.21094	0.4	-11.432	-0.23873	17.816	6.7118	10	0	10.271	0.47917	-0.31992	0.47357	1.0185	-8.8141e-05	-0.00033231	-0.00022227
2.14	0.20447	0.20348	0.39626	0.20588	0.21176	0.4	-11.404	-0.86136	16.686	6.6979	10	0	10.231	0.33083	-0.29453	-0.15162	-0.11951	-0.000253	2.7184e-05	0.00014942
2.145	0.20493	0.20433	0.39598	0.20631	0.21262	0.4	-11.003	-0.41767	17.117	6.6843	10	0	10.483	0.29284	0.10573	0.29025	0.30496	-0.00018117	2.4441e-05	-9.0283e-05
2.15	0.20588	0.20501	0.39607	0.20675	0.2135	0.4	-11.566	-0.97058	16.625	6.6711	10	0	10.409	0.18104	-0.45666	-0.26385	-0.19168	0.00036281	-0.00018468	2.9312e-05
2.155	0.20597	0.20628	0.39615	0.20721	0.21442	0.4	-10.904	-0.61162	16.384	6.6581	10	0	10.085	0.0012654	0.20901	0.094471	-0.43526	2.6043e-05	0.00015823	0.00014224
2.16	0.20633	0.20723	0.39605	0.20768	0.21536	0.4	-11.259	-1.1067	17.174	6.6455	10	0	10.102	-0.06029	-0.14207	-0.40073	0.35317	-5.2508e-05	0.0001425	6.2381e-05
2.165	0.20683	0.20811	0.39596	0.20817	0.21634	0.4	-11.665	-0.43516	16.534	6.6332	10	0	10.053	-0.14236	-0.54269	0.271	-0.28751	-1.3248e-05	2.054e-05	-3.0159e-06
2.17	0.20734	0.20914	0.39598	0.20867	0.21734	0.4	-12.004	-0.6696	16.271	6.6212	10	0	9.8352	-0.27035	-0.8759	0.037134	-0.5497	1.2995e-05	2.0635e-05	3.341e-05
2.175	0.20779	0.21023	0.39584	0.20919	0.21838	0.4	-10.705	-0.4865	15.538	6.6095	10	0	9.9103	-0.26926	0.43008	0.22108	-1.2822	-2.4202e-05	3.7721e-05	-9.6984e-05
2.18	0.20843	0.21133	0.39584	0.20972	0.21944	0.4	-11.634	-0.95536	17.255	6.5981	10	0	9.9548	-0.26697	-0.49145	-0.2467	0.43707	0.00010146	2.0783e-05	-9.1837e-05
2.185	0.20909	0.21246	0.39584	0.21027	0.22054	0.4	-11.117	-0.37266	16.24	6.5871	10	0	9.8667	-0.29426	0.033684	0.33726	-0.57512	0.00022908	5.982e-06	-8.3145e-05
2.19	0.20952	0.21319	0.39567	0.21083	0.22166	0.4	-10.644	-0.72832	16.914	6.5763	10	0	9.8376	-0.28297	0.51552	-0.017001	0.1018	0.00011553	-0.00043987	-0.0002506
2.195	0.21013	0.2148	0.39553	0.21141	0.22281	0.4	-10.249	-1.6447	17.01	6.5659	10	0	10.106	-0.15664	0.91976	-0.93185	0.2015	0.0001641	-4.6763e-05	-0.00039154
2.2	0.21066	0.21629	0.39567	0.212	0.224	0.4	-10.926	-0.68519	16.97	6.5558	10	0	10.437	-0.013771	0.2515	0.029206	0.16532	0.00011939	0.00018677	-0.00026323
2.205	0.21122	0.21726	0.39585	0.21261	0.22522	0.4	-11.272	-0.83781	17.492	6.546	10	0	10.798	0.13408	-0.085207	-0.1218	0.69112	7.6144e-05	-0.00012925	-9.3554e-05
2.21	0.21164	0.21874	0.39596	0.21323	0.22646	0.4	-10.442	-1.4613	17.084	6.5365	10	0	11.4	0.3683	0.75413	-0.74363	0.28843	-0.00011314	1.9142e-05	4.3645e-06
2.215	0.21231	0.22003	0.39589	0.21387	0.22773	0.4	-10.847	-0.82362	16.612	6.5274	10	0	11.534	0.42107	0.35921	-0.10436	-0.17893	-6.8066e-05	-4.6186e-05	-7.9497e-05
2.22	0.21288	0.2215	0.39587	0.21452	0.22904	0.4	-11.381	-0.29853	16.504	6.5185	10	0	11.078	0.25402	-0.16526	0.42231	-0.2822	-0.00015001	2.8263e-05	-0.00011799
2.225	0.21374	0.22284	0.39619	0.21519	0.23038	0.4	-11.177	-0.89003	17.644	6.51	10	0	10.482	0.061532	0.0476	-0.16764	0.86177	5.0396e-05	-6.4665e-05	0.00018273
2.23	0.2143	0.22425	0.39615	0.21587	0.23174	0.4	-11.325	-0.28456	16.854	6.5018	10	0	9.9992	-0.077159	-0.091253	0.43931	0.076813	-6.2255e-05	-0.00011282	0.00011076
2.235	0.21502	0.22588	0.39627	0.21657	0.23313	0.4	-11.421	0.034305	16.912	6.4939	10	0	9.6933	-0.14878	-0.17819	0.75959	0.13976	-3.9695e-05	1.2269e-05	0.00020919
2.24	0.21574	0.22728	0.39588	0.21728	0.23456	0.4	-12.341	-1.4419	17.191	6.4863	10	0	9.233	-0.25553	-1.0889	-0.71526	0.42401	-2.7585e-05	-0.00011613	-0.0002129
2.245	0.21628	0.22894	0.39648	0.21801	0.23602	0.4	-10.996	-1.5309	16.955	6.479	10	0	8.5223	-0.41922	0.26428	-0.80308	0.19356	-0.00021071	-3.029e-05	0.00036228
2.25	0.21703	0.23084	0.39596	0.21875	0.2375	0.4	-11.523	-0.70529	16.749	6.4721	10	0	7.9229	-0.54019	-0.25454	0.023675	-0.0081192	-0.00019824	0.00027103	-0.00019627
2.255	0.21792	0.2322	0.39646	0.21951	0.23901	0.4	-12.792	-1.1371	17.014	6.4655	10	0	7.8562	-0.50524	-1.5148	-0.40708	0.26203	-7.1797e-05	-7.9964e-06	0.00026815
2.26	0.21866	0.23371	0.39609	0.22028	0.24056	0.4	-10.786	-0.5894	16.485	6.4592	10	0	8.1564	-0.37614	0.49889	0.14148	-0.26268	-0.0001008	-0.00016615	-0.00014031
2.265	0.21972	0.23569	0.39628	0.22107	0.24214	0.4	-11.272	-0.83757	16.955	6.4532	10	0	8.6421	-0.21729	0.020527	-0.1059	0.21226	0.000172	0.00011491	2.1274e-05
2.27	0.22028	0.23734	0.39619	0.22187	0.24374	0.4	-10.724	-0.28819	17.552	6.4475	10	0	9.3522	-0.012086	0.57523	0.44415	0.81395	-6.6188e-05	2.6759e-05	-0.00011034
2.275	0.22139	0.23913	0.3965	0.22269	0.24537	0.4	-10.529	-0.76486	16.81	6.4422	10	0	10.129	0.2058	0.77783	-0.031977	0.077205	0.00022266	5.1864e-05	0.00015693
2.28	0.22209	0.24083	0.39636	0.22352	0.24704	0.4	-10.998	-1.0519	16.67	6.4371	10	0	10.81	0.39687	0.31554	-0.31862	-0.058603	9.4325e-05	-5.0186e-05	-3.0202e-05
2.285	0.22291	0.24273	0.39646	0.22437	0.24874	0.4	-10.928	-1.5352	16.719	6.4324	10	0	11.412	0.5651	0.39171	-0.80156	-0.00461	6.2741e-05	6.3773e-06	3.1369e-05
2.29	0.22356	0.24446	0.39632	0.22523	0.25046	0.4	-10.832	-1.3821	16.986	6.428	10	0	11.787	0.64955	0.49368	-0.64832	0.26684	-0.00014898	-0.00012834	-0.00015803
2.295	0.22473	0.24643	0.39649	0.22611	0.25221	0.4	-11.113	0.068916	17.237	6.424	10	0	11.714	0.582	0.21958	0.80273	0.52202	0.00014585	-6.3859e-05	-3.4206e-05
2.3	0.22542	0.24874	0.3966	0.227	0.254	0.4	-11.205	-0.53655	16.663	6.4202	10	0	11.57	0.51627	0.13331	0.1972	-0.048199	-5.9493e-05	0.00031773	3.8787e-05
2.305	0.22624	0.25056	0.39671	0.22791	0.25582	0.4	-10.829	-0.032803	16.504	6.4168	10	0	11.54	0.52104	0.5145	0.70075	-0.20297	-0.00014161	0.00016405	9.9402e-05
2.31	0.22741	0.25222	0.39654	0.22883	0.25766	0.4	-10.72	-0.013597	16.308	6.4137	10	0	11.287	0.46659	0.62864	0.71964	-0.39385	0.00010202	-0.00017198	-0.0001187
2.315	0.22826	0.25433	0.39697	0.22977	0.25954	0.4	-10.862	-1.219	16.74	6.4109	10	0	10.794	0.34594	0.49163	-0.48617	0.041854	2.0412e-05	-8.8102e-05	0.00026348
2.32	0.22913	0.25647	0.39678	0.23072	0.26144	0.4	-11.536	-1.572	16.651	6.4084	10	0	10.229	0.21387	-0.17812	-0.83977	-0.04261	-6.6763e-05	-1.5043e-05	1.613e-05
2.325	0.23009	0.2585	0.39674	0.23169	0.26338	0.4	-11.785	-0.50273	16.628	6.4062	10	0	9.6343	0.067193	-0.42214	0.22888	-0.061539	-7.1267e-05	-8.4359e-05	-6.9421e-05
2.33	0.23106	0.26068	0.39694	0.23267	0.26534	0.4	-11.504	-0.85864	16.302	6.4044	10	0	9.1162	-0.07667	-0.13688	-0.12779	-0.38402	-8.1309e-05	-2.4949e-05	8.1544e-05
2.335	0.23219	0.26304	0.39707	0.23367	0.26733	0.4	-11.18	-0.39218	17.265	6.4029	10	0	8.6294	-0.23085	0.19124	0.33781	0.58333	5.7151e-05	0.0001705	0.00016153
2.34	0.23324	0.26495	0.39701	0.23468	0.26936	0.4	-10.536	-1.2402	16.338	6.4017	10	0	8.4818	-0.28303	0.83834	-0.51119	-0.33954	9.9145e-05	-0.00011306	5.4086e-05
2.345	0.2341	0.26719	0.39683	0.23571	0.27142	0.4	-11.037	0.12223	16.42	6.4008	10	0	8.7054	-0.24055	0.34177	0.85017	-0.25332	-6.9486e-05	-9.604e-05	-0.00018301
2.35	0.23518	0.2695	0.39705	0.23675	0.2735	0.4	-10.918	-0.6071	16.162	6.4002	10	0	9.0475	-0.18567	0.46412	0.11968	-0.50763	-2.7249e-05	-4.3005e-05	-8.6697e-06
2.355	0.23643	0.2719	0.397	0.23781	0.27561	0.4	-11.991	-0.83064	16.611	6.4	10	0	9.4893	-0.089567	-0.60541	-0.10511	-0.05421	0.00017193	7.4655e-05	-0.00011246
2.36	0.23738	0.27433	0.3972	0.23888	0.27776	0.4	-11.785	-1.1233	17.268	6.4001	10	0	9.7149	-0.068797	-0.39613	-0.39911	0.60707	5.7733e-05	0.00018623	3.2936e-05
2.365	0.23832	0.27634	0.39718	0.23997	0.27994	0.4	-11.384	-0.49596	16.369	6.4005	10	0	10.011	-0.00055207	0.007594	0.22678	-0.28722	-8.6473e-05	-0.00015775	-4.2677e-05
2.37	0.23972	0.27873	0.3974	0.24107	0.28214	0.4	-11.806	-1.1294	16.633	6.4012	10	0	10.31	0.10852	-0.41116	-0.40817	-0.018609	0.0002165	-0.00014485	0.00012516
2.375	0.24069	0.28136	0.39715	0.24219	0.28438	0.4	-11.127	-0.69554	16.648	6.4023	10	0	10.369	0.1633	0.27123	0.024086	0.00038283	8.1471e-05	7.1827e-05	-0.00017475
2.38	0.24187	0.28381	0.39745	0.24332	0.28664	0.4	-11.002	-0.83043	16.859	6.4036	10	0	10.409	0.21044	0.39844	-0.11248	0.21647	0.00013479	7.5726e-05	7.4708e-05
2.385	0.24271	0.2862	0.3973	0.24447	0.28894	0.4	-11.672	-0.85581	16.744	6.4053	10	0	10.537	0.26873	-0.26901	-0.1396	0.1059	-0.00016127	-9.0543e-06	-0.00012182
2.39	0.24386	0.28861	0.3974	0.24563	0.29126	0.4	-11.994	-0.41712	16.528	6.4073	10	0	10.554	0.2593	-0.58804	0.29727	-0.10531	-0.00016732	-0.00010532	-7.6908e-05
2.395	0.24526	0.29111	0.3974	0.24681	0.29362	0.4	-11.934	-1.0681	16.283	6.4096	10	0	10.267	0.12808	-0.52517	-0.3556	-0.34603	7.1463e-05	-0.00014369	-0.00012859
2.4	0.24632	0.29401	0.39776	0.248	0.296	0.4	-10.972	-0.89482	16.67	6.4123	10	0	9.9907	-0.0053657	0.43873	-0.18428	0.046712	-5.4228e-05	0.00018556	0.00017645
2.405	0.24767	0.29648	0.39782	0.24921	0.29842	0.4	-11.304	0.096066	16.723	6.4152	10	0	9.6222	-0.1501	0.10948	0.80458	0.10474	0.00010341	5.9571e-05	0.00019355
2.41	0.24885	0.29908	0.39777	0.25043	0.30086	0.4	-11.775	-0.10826	17.169	6.4185	10	0	9.2571	-0.26385	-0.35875	0.59817	0.55592	7.3054e-05	2.4618e-05	8.6097e-05
2.415	0.24998	0.30146	0.39789	0.25167	0.30334	0.4	-10.979	-0.56367	16.576	6.4221	10	0	9.2167	-0.24925	0.43919	0.14062	-0.032206	-1.8552e-05	-0.00026059	0.00015691
2.42	0.25107	0.3042	0.39788	0.25292	0.30584	0.4	-11.154	0.7246	16.939	6.426	10	0	9.3417	-0.18804	0.26698	1.4267	0.3362	-0.00016678	-0.00020492	0.00010087
2.425	0.25264	0.30711	0.39753	0.25419	0.30838	0.4	-11.692	-1.1925	15.584	6.4303	10	0	9.4056	-0.15364	-0.26822	-0.49269	-1.0131	0.00014671	-2.1983e-05	-0.00029837
2.43	0.25371	0.30984	0.3981	0.25547	0.31094	0.4	-11.78	-1.3501	16.708	6.4348	10	0	9.4976	-0.10537	-0.3542	-0.65256	0.11762	-4.258e-05	-4.4078e-05	0.00022016
2.435	0.25487	0.31262	0.39804	0.25677	0.31354	0.4	-11.686	-0.93698	17.218	6.4397	10	0	9.7118	-0.027537	-0.25793	-0.24181	0.63334	-0.00016604	-5.6246e-05	0.00010975
2.44	0.25639	0.31557	0.39802	0.25808	0.31616	0.4	-11.953	-0.72645	16.424	6.4449	10	0	9.9229	0.0095609	-0.52258	-0.033683	-0.15449	6.3653e-05	8.3307e-05	3.5538e-05
2.445	0.25785	0.31841	0.39797	0.25941	0.31881	0.4	-11.525	-0.81681	16.281	6.4504	10	0	9.9975	-0.034675	-0.091359	-0.12651	-0.29102	0.00020843	6.7557e-05	-5.7375e-05
2.45	0.25887	0.32115	0.39791	0.26075	0.3215	0.4	-11.485	-0.4906	17.026	6.4563	10	0	9.9951	-0.11579	-0.049737	0.19719	0.461	-8.5819e-05	-6.9355e-05	-0.00016809
2.455	0.2602	0.32397	0.39805	0.26211	0.32422	0.4	-11.226	-1.5362	16.767	6.4624	10	0	10.121	-0.14803	0.2119	-0.85093	0.20825	-9.3543e-05	-0.00015321	-7.5033e-05
2.46	0.26177	0.32707	0.39804	0.26348	0.32696	0.4	-11.291	-1.2491	16.493	6.4689	10	0	10.443	-0.088737	0.14977	-0.56644	-0.057984	0.00012161	1.406e-06	-0.00013091
2.465	0.26299	0.33004	0.39829	0.26487	0.32973	0.4	-12.238	-0.7472	16.704	6.4757	10	0	10.685	-0.023398	-0.79472	-0.067199	0.16064	-2.2119e-05	2.556e-06	6.3603e-05
2.47	0.26451	0.33272	0.39808	0.26627	0.33254	0.4	-11.641	-1.0963	16.393	6.4828	10	0	10.613	-0.042514	-0.19438	-0.41903	-0.14297	0.00011824	-0.00031261	-0.00018583
2.475	0.26579	0.33615	0.39839	0.26769	0.33538	0.4	-11.526	-0.94945	17.33	6.4902	10	0	10.495	-0.063582	-0.076435	-0.27486	0.8018	3.1725e-07	8.7571e-05	7.3752e-05
2.48	0.26717	0.33892	0.39836	0.26912	0.33824	0.4	-11.569	-0.45583	16.745	6.498	10	0	10.602	0.012874	-0.11705	0.21598	0.22439	-2.6603e-05	-0.00020835	-1.2543e-06
2.485	0.2686	0.34228	0.39846	0.27057	0.34113	0.4	-11.877	-0.30504	16.438	6.506	10	0	10.767	0.11897	-0.42187	0.36396	-0.074636	-1.7281e-05	6.2934e-05	4.8236e-05
2.49	0.27002	0.34547	0.39835	0.27203	0.34406	0.4	-11.378	-0.39229	16.159	6.5144	10	0	10.622	0.1382	0.079981	0.27385	-0.34426	-2.9389e-05	0.00012647	-0.00010406
2.495	0.27142	0.34855	0.3984	0.27351	0.34702	0.4	-12.408	-1.0864	16.381	6.5231	10	0	10.287	0.10766	-0.94694	-0.42312	-0.11356	-8.4465e-05	5.4552e-05	-0.00010182
2.5	0.2729	0.35155	0.39859	0.275	0.35	0.4	-11.589	-1.0498	16.686	6.5321	10	0	10.022	0.10819	-0.125	-0.38952	0.20034	-6.9959e-05	-0.0001314	4.2563e-05
2.505	0.27437	0.35468	0.39859	0.27649	0.35298	0.4	-11.936	-1.6208	15.764	6.5414	10	0	9.7602	0.096414	0.16186	-0.73521	-0.71242	-7.1891e-05	-0.00021067	-1.836e-06
2.51	0.27604	0.35772	0.39873	0.27797	0.35594	0.4	-11.946	-0.25264	17.173	6.5511	10	0	9.6825	0.12288	0.72309	0.83603	0.70617	0.00010761	-0.00041208	9.1137e-05
2.515	0.27734	0.36113	0.39858	0.27943	0.35887	0.4	-13.146	-1.0539	16.642	6.5611	10	0	9.7888	0.17272	0.037155	0.21751	0.18471	-8.996e-05	-0.00024773	-9.4118e-05
2.52	0.27901	0.36431	0.3989	0.28088	0.36176	0.4	-13.443	-1.2836	17.235	6.5713	10	0	9.699	0.11642	0.20119	0.1519	0.78754	8.4816e-05	-0.00032617	0.00017909
2.525	0.28021	0.3681	0.39883	0.28231	0.36462	0.4	-14.207	-1.3604	16.914	6.5819	10	0	9.68	0.067595	-0.14874	0.222	0.47741	-0.00021167	0.00020934	6.385e-05
2.53	0.28184	0.37106	0.3986	0.28373	0.36746	0.4	-15.397	-1.5599	16.704	6.5928	10	0	10.038	0.14117	-0.96978	0.15382	0.27834	-6.9773e-05	-8.4977e-05	-0.0002101
2.535	0.28338	0.37426	0.39883	0.28513	0.37027	0.4	-15.214	-1.1798	16.393	6.604	10	0	10.167	0.13207	-0.45697	0.65087	-0.022542	-2.3096e-05	-0.00013023	-2.2641e-05
2.54	0.2848	0.37768	0.39897	0.28652	0.37304	0.4	-15.075	-2.2049	16.386	6.6156	10	0	10.018	0.039666	-0.026354	-0.27037	-0.01823	-7.6579e-05	6.1716e-05	8.2329e-05
2.545	0.28622	0.38057	0.39908	0.28789	0.37578	0.4	-15.22	-1.8831	16.543	6.6274	10	0	10.059	0.030536	0.087843	0.14341	0.15098	-0.00013011	-0.00025542	0.00015113
2.55	0.28795	0.38408	0.39907	0.28925	0.3785	0.4	-15.518	-1.7484	16.37	6.6396	10	0	10.242	0.089287	0.017522	0.35909	-0.010766	0.00014564	6.7774e-05	9.8084e-05
2.555	0.28942	0.38713	0.39913	0.29059	0.38119	0.4	-15.736	-2.3127	16.015	6.6521	10	0	10.201	0.08502	-0.00024294	-0.13411	-0.35361	0.00016641	-3.9783e-05	0.00011512
2.56	0.29063	0.39031	0.39906	0.29192	0.38384	0.4	-15.717	-2.0396	16.719	6.6649	10	0	10.174	0.078336	0.19352	0.20101	0.36291	-5.0127e-05	9.0298e-06	4.7309e-08
2.565	0.29223	0.39334	0.39913	0.29323	0.38646	0.4	-16.912	-2.43	17.085	6.678	10	0	10.276	0.10424	-0.84962	-0.13551	0.74109	0.00013273	-6.7221e-05	3.4205e-05
2.57	0.29349	0.39646	0.39927	0.29453	0.38906	0.4	-16.051	-2.0189	15.916	6.6914	10	0	10.426	0.12767	0.14197	0.32197	-0.41426	-5.124e-06	-1.1538e-05	0.00012908
2.575	0.29507	0.39955	0.39958	0.29581	0.39163	0.4	-16.769	-2.8408	16.008	6.7051	10	0	10.721	0.18258	-0.46352	-0.46014	-0.30879	0.00019198	4.6214e-05	0.00040735
2.58	0.29615	0.40227	0.39912	0.29708	0.39416	0.4	-15.491	-1.4173	16.697	6.7191	10	0	10.924	0.18392	0.90872	0.99696	0.39304	-9.2768e-05	-0.00023218	-9.8654e-05
2.585	0.29754	0.40561	0.39912	0.29833	0.39666	0.4	-16.803	-2.776	15.766	6.7335	10	0	10.836	0.067101	-0.32341	-0.33369	-0.52432	-4.5682e-05	0.00015406	-0.00013793
2.59	0.29883	0.40844	0.39957	0.29957	0.39914	0.4	-16.36	-1.9326	16.153	6.7481	10	0	10.673	-0.05481	0.18492	0.53287	-0.12275	-7.9368e-05	6.6025e-05	0.00027294
2.595	0.29992	0.4112	0.39955	0.30079	0.40159	0.4	-16.285	-2.9013	16.545	6.7631	10	0	10.684	-0.067545	0.31325	-0.41707	0.28358	-0.00029271	-4.9539e-05	0.0002187
2.6	0.30158	0.41398	0.39941	0.302	0.404	0.4	-17.084	-1.7913	16.48	6.7784	10	0	10.542	-0.085411	-0.444	0.70768	0.2334	8.4994e-05	-0.00010768	4.4673e-05
2.605	0.30264	0.41728	0.3993	0.30319	0.40638	0.4	-17.098	-3.0417	15.951	6.794	10	0	10.101	-0.18483	-0.42623	-0.53148	-0.28013	-0.00011591	0.00040625	-0.0001043
2.61	0.30391	0.41968	0.3991	0.30437	0.40874	0.4	-16.958	-2.7808	15.591	6.8099	10	0	9.6043	-0.30111	-0.26329	-0.26257	-0.62532	-9.5688e-05	5.7495e-05	-0.00034416
2.615	0.30528	0.42219	0.39967	0.30553	0.41107	0.4	-16.645	-2.0131	16.277	6.8261	10	0	9.3399	-0.3354	0.065087	0.51035	0.077003	5.399e-05	-0.00013903	0.00018409
2.62	0.3066	0.42482	0.39958	0.30668	0.41336	0.4	-16.818	-2.5662	15.691	6.8426	10	0	9.2853	-0.31191	-0.099481	-0.040035	-0.49309	0.00017615	-0.00016051	6.3933e-05
2.625	0.30789	0.42747	0.39972	0.30781	0.41563	0.4	-16.752	-2.5621	15.482	6.8594	10	0	9.2933	-0.30481	-0.031093	-0.035481	-0.6856	0.00028296	-0.00012501	0.00016567
2.63	0.30877	0.43033	0.3996	0.30893	0.41786	0.4	-16.991	-1.9863	17.027	6.8765	10	0	9.4608	-0.26371	-0.27389	0.53891	0.87613	-2.0818e-06	0.00015959	7.0659e-06
2.635	0.30967	0.43249	0.39969	0.31003	0.42007	0.4	-16.772	-2.7784	16.628	6.8939	10	0	10.075	-0.077283	-0.061883	-0.25623	0.49384	-0.00024379	-0.00020154	6.336e-05
2.64	0.3112	0.43509	0.39968	0.31112	0.42224	0.4	-15.95	-2.4029	15.426	6.9116	10	0	10.759	0.1394	0.74859	0.11476	-0.69117	0.00017114	-7.222e-05	2.1943e-05
2.645	0.3121	0.43754	0.3996	0.31219	0.42439	0.4	-16.508	-2.1283	15.946	6.9297	10	0	11.064	0.22995	0.17519	0.38354	-0.15332	-3.033e-05	-5.6872e-05	-0.00010144
2.65	0.31309	0.44001	0.39991	0.31325	0.4265	0.4	-16.466	-2.3088	15.711	6.948	10	0	11.006	0.19616	0.19839	0.19623	-0.37054	-0.00011512	2.8652e-05	0.00018091
2.655	0.31443	0.44253	0.40008	0.31429	0.42859	0.4	-16.785	-2.7045	15.601	6.9666	10	0	10.823	0.12613	-0.14015	-0.2072	-0.46242	0.00016512	0.00020266	0.000309
2.66	0.31541	0.44443	0.39987	0.31532	0.43064	0.4	-16.792	-2.3342	16.154	6.9856	10	0	10.451	0.00010612	-0.17025	0.15457	0.1083	0.00010076	-0.00019599	6.3095e-05
2.665	0.31618	0.44699	0.39966	0.31633	0.43267	0.4	-16.438	-2.3665	16.326	7.0048	10	0	9.999	-0.1451	0.15939	0.11312	0.29971	-0.00014322	0.00011415	-0.00017388
2.67	0.31716	0.4491	0.39986	0.31733	0.43466	0.4	-16.067	-2.7341	16.303	7.0243	10	0	9.6522	-0.24601	0.50554	-0.26406	0.29599	-0.00016483	2.3773e-05	-1.4872e-05
2.675	0.31842	0.45119	0.39995	0.31831	0.43663	0.4	-16.311	-2.1166	16.398	7.0442	10	0	9.3025	-0.34389	0.23487	0.34354	0.41037	0.00011297	-5.1954e-05	4.7256e-05
2.68	0.31923	0.45338	0.39966	0.31928	0.43856	0.4	-16.804	-1.9266	15.621	7.0643	10	0	9.0032	-0.44099	-0.28465	0.52337	-0.34718	-4.5843e-05	2.6366e-05	-0.0002741
2.685	0.32017	0.45554	0.39978	0.32023	0.44046	0.4	-16.651	-1.9519	16.551	7.0847	10	0	9.0308	-0.42149	-0.1587	0.48766	0.60262	-5.0868e-05	0.0001164	-0.00018755
2.69	0.32111	0.45731	0.40008	0.32117	0.44234	0.4	-15.892	-2.1422	16.039	7.1055	10	0	9.6422	-0.18212	0.57223	0.2868	0.11123	-3.5414e-05	-0.00014198	7.1931e-05
2.695	0.32195	0.45951	0.40002	0.32209	0.44418	0.4	-16.71	-2.383	16.067	7.1265	10	0	10.21	0.04	-0.27278	0.035517	0.15904	-9.9087e-05	7.3436e-05	-1.7325e-05
2.7	0.32286	0.46136	0.39998	0.323	0.446	0.4	-16.362	-2.2459	16.349	7.1478	10	0	10.366	0.099001	0.047839	0.16215	0.46283	-8.6393e-05	-1.7626e-05	-9.174e-05
2.705	0.32383	0.46353	0.40024	0.32389	0.44779	0.4	-16.002	-1.8641	16.143	7.1694	10	0	10.361	0.082652	0.37996	0.53353	0.27808	1.3899e-05	0.00025256	0.00013297
2.71	0.32438	0.46495	0.40011	0.32477	0.44954	0.4	-16.226	-3.2383	15.402	7.1913	10	0	10.416	0.097756	0.12962	-0.85092	-0.44149	-0.00029431	-0.00019015	-2.4231e-05
2.715	0.32533	0.46687	0.40001	0.32563	0.45126	0.4	-16.93	-2.64	15.341	7.2135	10	0	10.347	0.074845	-0.60003	-0.2626	-0.48118	-0.00017825	-8.2865e-05	-0.00016261
2.72	0.32652	0.46842	0.40002	0.32648	0.45296	0.4	-16.656	-2.8471	14.987	7.236	10	0	9.8587	-0.1057	-0.35139	-0.47958	-0.81341	0.00018896	-0.0003051	-0.00017768
2.725	0.32698	0.47064	0.4002	0.32731	0.45463	0.4	-15.778	-1.85	15.422	7.2588	10	0	9.4527	-0.29036	0.50225	0.50797	-0.35604	-0.00015513	0.00018571	-3.7263e-05
2.73	0.32776	0.47201	0.40023	0.32813	0.45626	0.4	-15.781	-2.5228	15.364	7.2818	10	0	9.5101	-0.3352	0.47563	-0.1741	-0.3911	-0.00016626	-0.00013135	-3.0288e-05
2.735	0.32864	0.4735	0.40008	0.32893	0.45786	0.4	-15.174	-2.1253	15.876	7.3052	10	0	9.5931	-0.3532	1.0598	0.2144	0.14438	-5.7253e-05	-0.00029347	-0.00021515
2.74	0.32946	0.47534	0.40031	0.32972	0.45944	0.4	-15.782	-2.262	15.939	7.3288	10	0	9.4863	-0.42103	0.43001	0.069097	0.23073	1.0442e-05	-5.3536e-05	-1.6764e-05
2.745	0.33026	0.47677	0.40028	0.33049	0.46099	0.4	-16.613	-2.413	16.061	7.3527	10	0	9.6388	-0.3767	-0.42151	-0.090181	0.37587	7.2854e-05	-0.00019162	-7.6631e-05
2.75	0.33046	0.47864	0.40042	0.33125	0.4625	0.4	-15.345	-2.1024	15.567	7.377	10	0	9.9757	-0.23683	0.8265	0.21248	-0.093931	-0.00044725	0.00014677	3.4466e-05
2.755	0.33155	0.47978	0.40055	0.33199	0.46398	0.4	-15.814	-2.5954	16.523	7.4014	10	0	10.235	-0.08799	0.3391	-0.28801	0.88574	-6.6222e-05	-0.00020291	0.00012543
2.76	0.3322	0.48172	0.40009	0.33272	0.46544	0.4	-16.218	-2.3361	15.813	7.4262	10	0	10.325	0.010196	-0.082261	-0.035801	0.20071	-0.00010976	0.00028895	-0.00036058
2.765	0.33281	0.48289	0.40038	0.33343	0.46687	0.4	-16.666	-2.4777	16.499	7.4513	10	0	10.359	0.088946	-0.5463	-0.1842	0.91182	-0.00017637	4.7863e-05	-0.00010298
2.77	0.33374	0.48459	0.40069	0.33413	0.46826	0.4	-16.28	-2.4824	16.039	7.4766	10	0	10.221	0.119	-0.17491	-0.19521	0.47644	8.5097e-05	0.00037867	0.00018092
2.775	0.33411	0.48536	0.4009	0.33481	0.46962	0.4	-15.79	-2.5109	15.257	7.5022	10	0	9.9766	0.099462	0.3007	-0.22969	-0.28028	-0.00019174	-0.00018555	0.00035486
2.78	0.33478	0.48678	0.40047	0.33548	0.47096	0.4	-16.316	-2.8332	15.307	7.5281	10	0	9.7525	0.055701	-0.23823	-0.55751	-0.20501	-0.00014629	-5.5658e-05	-9.9928e-05
2.785	0.33566	0.4881	0.4007	0.33613	0.47227	0.4	-15.878	-2.367	15.102	7.5542	10	0	9.5295	-0.0021538	0.18817	-0.096486	-0.38345	0.00011248	2.0501e-07	0.00010094
2.79	0.33621	0.48915	0.40042	0.33677	0.47354	0.4	-15.684	-2.2526	14.941	7.5807	10	0	9.3595	-0.059032	0.37161	0.013226	-0.51807	6.2507e-05	-0.00017108	-0.00021332
2.795	0.33652	0.49058	0.40069	0.33739	0.47479	0.4	-15.751	-2.4444	15.142	7.6074	10	0	9.3398	-0.091053	0.29489	-0.18301	-0.29122	-0.00021729	7.099e-05	2.9544e-05
2.8	0.33721	0.49163	0.40062	0.338	0.476	0.4	-16.336	-2.2889	15.162	7.6343	10	0	9.5141	-0.061625	-0.29858	-0.031421	-0.24384	-0.000103	-1.9803e-05	-7.0683e-05
2.805	0.33801	0.49278	0.4008	0.33859	0.47719	0.4	-15.999	-1.8188	15.424	7.6616	10	0	9.8731	0.045032	0.03185	0.43515	0.044851	0.00013345	1.9869e-05	8.015e-05
2.81	0.33833	0.49381	0.40054	0.33917	0.47834	0.4	-16.427	-2.5526	15.85	7.6891	10	0	10.262	0.17755	-0.40297	-0.30183	0.49847	-9.3689e-05	-2.8578e-05	-0.00020581
2.815	0.33906	0.49505	0.40063	0.33973	0.47946	0.4	-16.333	-1.9598	14.951	7.7169	10	0	10.222	0.17842	-0.31337	0.2882	-0.3729	0.00010548	0.00017397	-0.00014528
2.82	0.33968	0.49581	0.40101	0.34028	0.48056	0.4	-16.397	-2.649	14.83	7.7449	10	0	10.138	0.17717	-0.38158	-0.40343	-0.46603	0.00021081	-7.229e-05	0.00020685
2.825	0.34012	0.49666	0.40091	0.34081	0.48163	0.4	-15.511	-2.3613	15.317	7.7732	10	0	10.322	0.27045	0.5014	-0.11778	0.049158	0.00014976	-0.00019363	7.8628e-05
2.83	0.34052	0.49782	0.40056	0.34133	0.48266	0.4	-16.341	-2.1135	15.776	7.8017	10	0	10.378	0.32189	-0.33083	0.1284	0.53624	5.5687e-05	2.7817e-05	-0.00030126
2.835	0.34081	0.49868	0.40098	0.34183	0.48367	0.4	-15.794	-1.8391	14.828	7.8306	10	0	10.337	0.32638	0.2148	0.40147	-0.38354	-0.00013075	-5.9727e-06	8.5335e-05
2.84	0.34159	0.49953	0.40108	0.34232	0.48464	0.4	-16.067	-2.4611	14.966	7.8596	10	0	10.297	0.31857	-0.058093	-0.22145	-0.21632	0.00018582	-2.6758e-05	0.00016323
2.845	0.34189	0.50057	0.40111	0.34279	0.48558	0.4	-16.144	-2.9315	15.49	7.889	10	0	10.425	0.34221	-0.13468	-0.69248	0.33715	3.678e-05	0.00018881	0.00016107
2.85	0.34196	0.50128	0.40094	0.34325	0.4865	0.4	-15.792	-2.5725	15.705	7.9186	10	0	10.656	0.37378	0.21942	-0.33379	0.58196	-0.00032969	9.4136e-05	-3.5528e-05
2.855	0.3426	0.50198	0.40104	0.34369	0.48739	0.4	-16.708	-2.213	15.574	7.9484	10	0	10.372	0.21337	-0.69458	0.025757	0.47992	-0.00010757	3.6395e-05	3.7864e-05
2.86	0.34333	0.50289	0.4011	0.34412	0.48824	0.4	-15.676	-2.5327	15.506	7.9785	10	0	9.7267	-0.079694	0.34088	-0.29365	0.44224	0.00021671	0.00020975	6.8652e-05
2.865	0.34357	0.50332	0.40091	0.34453	0.48907	0.4	-15.255	-2.2016	15.59	8.0088	10	0	9.1743	-0.3144	0.76559	0.038153	0.55639	5.9636e-05	-5.0121e-05	-0.00015493
2.87	0.3439	0.50379	0.40119	0.34493	0.48986	0.4	-16.081	-2.2734	14.621	8.0394	10	0	9.0716	-0.36013	-0.055239	-0.032651	-0.38206	1.233e-05	-0.00025117	0.00010303
2.875	0.34445	0.50454	0.40121	0.34531	0.49062	0.4	-16.433	-2.1165	15.914	8.0702	10	0	9.2704	-0.2747	-0.4011	0.12553	0.94161	0.00019363	-0.00012925	9.0013e-05
2.88	0.34465	0.50515	0.40106	0.34568	0.49136	0.4	-16.456	-3.1486	14.693	8.1013	10	0	9.2343	-0.25782	-0.41803	-0.90502	-0.24831	4.2224e-05	-0.00011156	-8.4021e-05
2.885	0.34481	0.50567	0.40154	0.34603	0.49207	0.4	-15.514	-1.9871	15.601	8.1326	10	0	9.4004	-0.1632	0.53115	0.25833	0.69094	-0.00013733	-0.00016326	0.00037202
2.89	0.34525	0.50628	0.40123	0.34637	0.49274	0.4	-15.375	-2.3217	15.217	8.1641	10	0	9.8747	0.025496	0.678	-0.074139	0.3389	-3.0984e-05	-8.3277e-05	3.4723e-05
2.895	0.34557	0.50692	0.40118	0.34669	0.49339	0.4	-15.961	-2.7031	14.248	8.1959	10	0	10.368	0.20684	0.10076	-0.45319	-0.59922	-1.7517e-05	5.1324e-05	-4.8999e-05
2.9	0.34563	0.50752	0.40138	0.347	0.494	0.4	-16.271	-1.9483	14.815	8.2279	10	0	10.64	0.30723	-0.20022	0.30425	-4.7557e-05	-0.00026	0.00018771	0.00012823
2.905	0.34625	0.50794	0.40119	0.34729	0.49459	0.4	-16.183	-2.2618	14.041	8.2602	10	0	10.64	0.31251	-0.10213	-0.0063049	-0.74174	6.9975e-05	0.00017325	-8.6923e-05
2.91	0.34651	0.50814	0.40123	0.34757	0.49514	0.4	-16.122	-2.6458	14.588	8.2927	10	0	10.374	0.23504	-0.030664	-0.38713	-0.16228	5.9671e-05	-3.4861e-05	-7.6991e-05
2.915	0.34666	0.50836	0.40128	0.34783	0.49567	0.4	-16.045	-2.1519	15.363	8.3254	10	0	10.073	0.17014	0.057562	0.11011	0.6451	-4.7131e-05	-0.00019346	-5.5951e-05
2.92	0.34692	0.5088	0.40158	0.34808	0.49616	0.4	-15.803	-2.1591	14.122	8.3583	10	0	9.9623	0.183	0.31107	0.10655	-0.5621	-2.8511e-05	-8.8108e-05	0.00022436
2.925	0.34727	0.50926	0.40109	0.34831	0.49663	0.4	-15.627	-2.581	14.331	8.3914	10	0	9.7252	0.1297	0.49945	-0.31154	-0.3207	8.0728e-05	5.1821e-05	-0.00029268
2.93	0.34719	0.5097	0.40159	0.34853	0.49706	0.4	-15.209	-2.3103	14.173	8.4248	10	0	9.714	0.12846	0.92955	-0.03675	-0.44508	-0.00021692	0.00022086	0.00017855
2.935	0.34739	0.50977	0.40144	0.34873	0.49746	0.4	-16.278	-3.1758	14.468	8.4584	10	0	9.9957	0.22482	-0.12581	-0.8979	-0.11607	-0.00021737	4.0034e-05	-3.9136e-06
2.94	0.34775	0.50985	0.40123	0.34892	0.49784	0.4	-16.307	-2.3701	14.396	8.4922	10	0	10.163	0.273	-0.14146	-0.087689	-0.15472	-4.9521e-05	-0.00010217	-0.00023924
2.945	0.34815	0.51039	0.40155	0.34909	0.49818	0.4	-15.676	-2.2622	14.571	8.5262	10	0	10.415	0.32454	0.50444	0.024853	0.054098	0.00017319	0.00024881	6.1596e-05
2.95	0.34835	0.51051	0.40132	0.34925	0.4985	0.4	-16.256	-1.9474	13.869	8.5604	10	0	10.522	0.31551	-0.061153	0.34465	-0.61281	0.00020952	0.00021527	-0.00019319
2.955	0.34841	0.51038	0.40151	0.34939	0.49878	0.4	-15.568	-2.0634	15.009	8.5948	10	0	10.267	0.19677	0.6423	0.23373	0.56125	0.00011722	-3.4165e-05	-2.7937e-05
2.96	0.34848	0.51065	0.40138	0.34952	0.49904	0.4	-16.043	-2.3439	14.31	8.6295	10	0	9.9317	0.067763	0.18271	-0.041461	-0.10307	5.3233e-05	0.00013302	-0.00018681
2.965	0.34824	0.5107	0.40147	0.34963	0.49927	0.4	-16.419	-2.8486	13.916	8.6643	10	0	9.9689	0.085042	-0.17737	-0.5407	-0.46234	-0.00031212	0.0001234	-0.00012007
2.97	0.34863	0.51059	0.40162	0.34973	0.49946	0.4	-16.698	-1.9675	14.077	8.6993	10	0	10.066	0.14928	-0.4398	0.34617	-0.26556	-2.9041e-05	-1.9741e-05	-1.5329e-07
2.975	0.34879	0.51072	0.40152	0.34981	0.49962	0.4	-15.748	-2.2097	14.612	8.7346	10	0	9.9572	0.15897	0.5267	0.10983	0.30386	3.7209e-05	0.00010549	-0.00011963
2.98	0.34869	0.51078	0.4017	0.34988	0.49976	0.4	-15.99	-2.5287	13.664	8.77	10	0	10.092	0.25322	0.30201	-0.20315	-0.60775	-0.0001449	0.00018794	2.6563e-05
2.985	0.34895	0.51056	0.40168	0.34993	0.49987	0.4	-16.045	-2.0274	13.78	8.8056	10	0	10.22	0.33639	0.26458	0.30434	-0.45624	4.5273e-05	2.3344e-05	-1.3365e-05
2.99	0.34897	0.51054	0.40147	0.34997	0.49994	0.4	-16.193	-2.242	14.881	8.8414	10	0	9.946	0.2539	0.13483	0.096146	0.68043	1.4921e-05	8.5728e-05	-0.00025338
2.995	0.34925	0.51037	0.40147	0.34999	0.49999	0.4	-16.549	-3.0348	13.405	8.8774	10	0	9.5865	0.10822	-0.20364	-0.69013	-0.75923	0.00025324	3.7553e-05	-0.00027107
3	0.34903	0.51028	0.40186	0.35	0.5	0.4	-16.481	-2.8651	13.502	8.9136	10	5	9.2537	-0.051757	-0.11697	-0.50619	-0.62603	9.0365e-06	9.3842e-05	9.3124e-05
3.005	0.34874	0.51132	0.40169	0.35	0.5	0.39999	-16.821	-4.4453	13.631	8.9499	10	10	8.8839	-0.2469	-0.73085	-0.78033	-0.19258	0.00010283	3.7295e-05	-0.00010605
3.01	0.3476	0.51469	0.40188	0.35	0.5	0.39996	-15.931	-4.338	12.865	8.9864	10	10	8.871	-0.37698	-0.064948	0.50259	-0.67924	7.8862e-05	4.3278e-05	6.8743e-05
3.015	0.34581	0.51988	0.40196	0.35	0.5	0.39991	-15.887	-5.9366	13.293	9.0231	10	10	9.1923	-0.47033	-0.21193	-0.040244	0.0041017	2.244e-05	-4.6582e-05	0.00013288
3.02	0.34342	0.52673	0.40175	0.35	0.5	0.39984	-15.459	-7.5656	13.614	9.06	10	10	9.5166	-0.61862	0.046765	-0.71896	0.55796	-0.00011928	-7.5349e-05	-8.633e-05
3.025	0.34112	0.53506	0.4019	0.35	0.5	0.39975	-15.631	-7.5593	12.719	9.097	10	10	9.849	-0.74893	-0.28141	0.14439	-0.12326	0.00024475	5.416e-05	6.885e-05
3.03	0.3379	0.54431	0.40183	0.35	0.5	0.39964	-15.488	-8.6215	12.748	9.1342	10	10	10.403	-0.68057	-0.28672	-0.14437	0.1013	3.6429e-05	4.4199e-05	4.3163e-06
3.035	0.33453	0.55433	0.40172	0.35	0.5	0.39951	-15.571	-9.0979	12.245	9.1716	10	10	10.663	-0.47932	-0.51432	0.077282	-0.2224	-6.6191e-05	-2.6816e-05	-7.1159e-05
3.04	0.33119	0.56535	0.40156	0.35	0.5	0.39936	-15.273	-10.302	12.411	9.2091	10	10	10.346	-0.16191	-0.35817	-0.49762	0.10692	6.5909e-05	0.00029854	-0.00018912
3.045	0.32759	0.57598	0.4017	0.35	0.5	0.39919	-15.245	-9.8827	11.744	9.2468	10	10	9.7084	0.40725	-0.46992	0.48905	-0.41147	6.6661e-05	-0.00020515	9.569e-06
3.05	0.32406	0.58767	0.40169	0.35	0.5	0.399	-14.192	-11.034	12.607	9.2846	10	10	9.1449	1.3549	0.44461	-0.15273	0.5884	0.00022608	8.8463e-05	7.2227e-05
3.055	0.32016	0.59913	0.40159	0.35	0.5	0.39879	-14.202	-11.19	11.831	9.3226	10	10	8.9502	2.6981	0.29944	0.14664	-0.062059	4.5911e-05	2.9909e-05	6.9235e-05
3.06	0.31656	0.61058	0.40151	0.35	0.5	0.39856	-13.909	-11.755	12.315	9.3607	10	10	9.2054	4.3337	0.46139	-0.012333	0.53631	0.00015014	-3.3839e-05	0.00010017
3.065	0.31282	0.62185	0.40115	0.35	0.5	0.39831	-14.308	-12.111	11.062	9.399	10	10	9.7557	6.0686	-0.063971	-0.008876	-0.61218	8.6728e-05	-0.0001492	-0.00011982
3.07	0.3092	0.63307	0.40097	0.35	0.5	0.39804	-14.209	-12.737	12.062	9.4374	10	10	10.189	7.6081	-0.083476	-0.31851	0.48446	5.7983e-05	-0.00010963	-0.00014639
3.075	0.3055	0.64391	0.40089	0.35	0.5	0.39775	-14.147	-12.766	10.993	9.4759	10	10	10.721	8.8866	-0.13243	-0.071635	-0.49607	-0.00014332	-0.00014993	-4.406e-05
3.08	0.30272	0.65422	0.40094	0.35	0.5	0.39744	-14.502	-13.471	11.98	9.5145	10	10	11.083	9.7616	-0.5884	-0.53905	0.57186	0.00044826	-0.00035473	0.00020494
3.085	0.29936	0.66445	0.4006	0.35	0.5	0.39711	-13.961	-13.075	10.655	9.5533	10	10	10.918	10.116	-0.13683	0.059161	-0.67824	0.00031366	-0.00021851	8.181e-05
3.09	0.29598	0.67424	0.40039	0.35	0.5	0.39676	-13.497	-13.52	11.544	9.5922	10	10	10.483	10.108	0.2493	-0.21661	0.27956	1.7749e-05	-5.4113e-05	0.00012109
3.095	0.29298	0.68334	0.39991	0.35	0.5	0.39639	-13.313	-13.454	12.124	9.6313	10	10	10.143	9.9953	0.36794	-0.011928	0.92276	-7.1058e-05	-7.019e-05	-9.1784e-05
3.1	0.29017	0.69191	0.39987	0.35	0.5	0.396	-14.085	-12.715	10.567	9.6704	10	10	10.029	9.9358	-0.4557	0.83783	-0.57529	-0.00015362	-9.262e-05	0.00015942
3.105	0.2879	0.69995	0.39924	0.35	0.5	0.39559	-13.14	-13.477	11.108	9.7097	10	10	9.794	9.8632	0.45105	0.16041	0.020303	0.00012449	-7.8033e-05	-0.00014466
3.11	0.28527	0.70737	0.39924	0.35	0.5	0.39516	-13.064	-14.271	11.777	9.749	10	10	9.7721	9.8933	0.50185	-0.57285	0.73997	-0.00014488	-0.00012308	0.00018674
3.115	0.28308	0.71461	0.39884	0.35	0.5	0.39471	-13.417	-13.266	10.159	9.7885	10	10	9.9014	9.9892	0.13618	0.47096	-0.83063	-0.00015738	0.00023554	0.00016032
3.12	0.28112	0.72082	0.39815	0.35	0.5	0.39424	-14.202	-14.539	10.806	9.8281	10	10	9.8078	10.015	-0.64881	-0.78354	-0.13893	-0.00013478	0.00013012	-0.00014266
3.125	0.27959	0.72629	0.39783	0.35	0.5	0.39375	-12.603	-13.821	11.118	9.8677	10	10	9.5715	9.9933	0.96268	-0.063466	0.2149	0.00012771	-0.00012236	-4.7759e-05
3.13	0.27773	0.7314	0.39748	0.35	0.5	0.39324	-13.091	-13.779	11.042	9.9075	10	10	9.6126	10.04	0.49851	-0.036411	0.17881	-0.00012333	-0.00017375	3.1023e-05
3.135	0.27641	0.73604	0.39702	0.35	0.5	0.39271	-14.278	-13.712	10.469	9.9473	10	10	9.6736	10.059	-0.65537	0.0032783	-0.35633	-1.7067e-05	-0.00012361	3.5487e-05
3.14	0.27523	0.74034	0.39652	0.35	0.5	0.39216	-14.388	-13.637	11.579	9.9873	10	10	9.6773	10.034	-0.72205	0.038454	0.78963	5.3235e-05	0.00012541	2.6461e-05
3.145	0.2743	0.7435	0.39619	0.35	0.5	0.39159	-14.353	-13.587	11.342	10.027	10	10	9.762	10.031	-0.63604	0.038235	0.58678	0.00019527	-0.00021555	0.00020213
3.15	0.27313	0.74671	0.39517	0.35	0.5	0.391	-13.332	-13.845	10.742	10.067	10	10	9.8662	10.024	0.44328	-0.27881	0.019577	-6.8574e-05	2.3593e-06	-0.00027759
3.155	0.27233	0.74951	0.39499	0.35	0.5	0.39039	-13.173	-13.558	10.404	10.108	10	10	10.138	10.068	0.66668	-0.058096	-0.28653	-0.00012975	0.00031037	9.8644e-05
3.16	0.27159	0.7513	0.39447	0.35	0.5	0.38976	-13.431	-12.862	10.548	10.148	10	10	10.478	10.144	0.47794	0.56608	-0.11155	-0.00028644	9.4812e-05	0.0001599
3.165	0.27134	0.75254	0.39367	0.35	0.5	0.38911	-14.768	-13.897	10.265	10.188	10	10	10.762	10.23	-0.78559	-0.54545	-0.36394	-9.0117e-05	-0.00021621	-3.2286e-05
3.17	0.27094	0.75408	0.39313	0.35	0.5	0.38844	-13.827	-13.651	11.125	10.228	10	10	10.925	10.297	0.23217	-0.37908	0.52602	-0.00019031	0.00020264	5.3816e-05
3.175	0.27108	0.75432	0.39234	0.35	0.5	0.38775	-14.734	-13.472	11.045	10.269	10	10	10.68	10.262	-0.59646	-0.28259	0.47497	0.00011034	-0.0002471	-8.2236e-05
3.18	0.27108	0.7549	0.39172	0.35	0.5	0.38704	-14.219	-12.628	10.005	10.309	10	10	9.9784	10.087	-0.0012305	0.47729	-0.53637	0.00015641	2.3097e-05	-1.8977e-05
3.185	0.27086	0.75483	0.39109	0.35	0.5	0.38631	-13.855	-12.983	10.817	10.35	10	10	9.557	9.9704	0.44371	0.038652	0.30463	-0.00014214	1.8084e-05	4.4485e-05
3.19	0.27107	0.7544	0.39027	0.35	0.5	0.38556	-14.349	-13.571	11.295	10.39	10	10	9.4991	9.9452	0.030427	-0.63421	0.81006	-0.00011929	1.2676e-06	-4.7785e-05
3.195	0.27131	0.75366	0.38945	0.35	0.5	0.38479	-14.32	-13.367	10.275	10.431	10	10	9.6126	9.9601	0.13944	-0.51316	-0.18147	-0.00016355	2.6346e-06	-0.00012099
3.2	0.27147	0.75246	0.38904	0.35	0.5	0.384	-14.789	-12.259	10.758	10.472	10	10	9.8449	10.01	-0.25143	0.51253	0.32949	-0.00039025	-0.00016006	0.0002375
3.205	0.27219	0.75112	0.38792	0.35	0.5	0.38319	-14.37	-12.536	10.539	10.512	10	10	10.053	10.058	0.24478	0.15515	0.1391	-0.00013915	-0.0001792	-8.9688e-05
3.21	0.27304	0.74952	0.38727	0.35	0.5	0.38236	-14.466	-12.896	10.83	10.553	10	10	10.232	10.099	0.22365	-0.28257	0.45788	0.00016016	-0.00019399	7.5728e-05
3.215	0.2734	0.74805	0.3862	0.35	0.5	0.38151	-15.277	-11.904	9.9246	10.594	10	10	10.103	10.044	-0.51522	0.63403	-0.41865	-0.00010158	0.00016615	-0.00015401
3.22	0.27391	0.74591	0.38571	0.35	0.5	0.38064	-15.602	-11.834	10.793	10.634	10	10	9.9826	10.017	-0.77065	0.63112	0.47856	-0.00029166	6.3922e-05	0.00021551
3.225	0.27498	0.74375	0.38463	0.35	0.5	0.37975	-15.16	-12.667	10.252	10.675	10	10	9.9744	10.053	-0.26153	-0.27126	-0.034111	2.9975e-05	0.00014747	2.6404e-05
3.23	0.27572	0.74103	0.38368	0.35	0.5	0.37884	-15.912	-12.459	10.183	10.716	10	10	10.026	10.118	-0.94959	-0.12881	-0.073673	-4.4918e-05	-0.00014789	-2.6218e-05
3.235	0.27654	0.73842	0.38267	0.35	0.5	0.37791	-14.404	-11.801	9.7284	10.757	10	10	9.9268	10.129	0.61857	0.46564	-0.49904	-8.6469e-05	-0.00016574	-0.00010162
3.24	0.2775	0.73599	0.38173	0.35	0.5	0.37696	-14.977	-12.062	10.124	10.797	10	10	9.7396	10.096	0.10234	0.14619	-0.074279	-2.2677e-05	0.00013181	-9.8183e-05
3.245	0.27859	0.73312	0.38075	0.35	0.5	0.37599	-16.01	-12.178	10.091	10.838	10	10	9.5875	10.05	-0.87666	-0.026368	-0.076438	0.00012227	0.00013484	-0.00010185
3.25	0.27937	0.72983	0.37997	0.35	0.5	0.375	-14.875	-12.374	10.374	10.879	10	10	9.7933	10.074	0.30865	-0.27374	0.23664	-7.2463e-05	-0.00017306	0.00011064
3.255	0.28045	0.727	0.37881	0.35	0.5	0.37399	-14.492	-11.752	9.9035	10.92	10	10	10.415	10.2	0.73941	0.29918	-0.2037	3.6504e-06	7.9408e-05	-3.2142e-05
3.26	0.28174	0.72353	0.37788	0.35	0.5	0.37296	-15.481	-12.159	10.753	10.96	10	10	10.995	10.312	-0.20518	-0.15316	0.67624	0.00027068	-0.00022223	7.1795e-05
3.265	0.28273	0.7204	0.37688	0.35	0.5	0.37191	-15.302	-12.073	10.764	11.001	10	10	11.263	10.32	0.014754	-0.10841	0.71923	0.00021681	-0.00011503	0.00012764
3.27	0.28344	0.71719	0.37557	0.35	0.5	0.37084	-15.274	-13.165	9.7795	11.042	10	10	11.252	10.232	0.081109	-1.2387	-0.23397	-0.00014364	-1.544e-05	-9.6029e-05
3.275	0.28472	0.71385	0.37461	0.35	0.5	0.36975	-14.975	-11.938	9.6395	11.082	10	10	10.878	10.04	0.4159	-0.047553	-0.34211	6.209e-05	1.7667e-07	4.0929e-05
3.28	0.28574	0.71022	0.37349	0.35	0.5	0.36864	-15.038	-12.077	9.7535	11.123	10	10	10.507	9.8613	0.38557	-0.21878	-0.19589	1.3963e-06	-0.00023863	4.5371e-05
3.285	0.28692	0.70738	0.3725	0.35	0.5	0.36751	-15.671	-11.975	10.06	11.164	10	10	10.214	9.736	-0.21711	-0.1451	0.14303	8.4556e-05	0.00034014	0.00019451
3.29	0.28791	0.70374	0.3713	0.35	0.5	0.36636	-13.964	-11.921	9.6747	11.204	10	10	9.9523	9.6602	1.518	-0.11736	-0.20935	-1.5282e-05	0.00014602	0.00016644
3.295	0.28894	0.70016	0.37001	0.35	0.5	0.36519	-15.07	-11.616	9.4921	11.245	10	10	10.012	9.7336	0.43746	0.16482	-0.35881	-7.9645e-05	2.3152e-05	5.342e-05
3.3	0.29014	0.69674	0.3687	0.35	0.5	0.364	-15.387	-12.177	9.7262	11.285	10	10	10.03	9.8376	0.14484	-0.41736	-0.091171	2.8736e-05	6.1753e-05	-4.7862e-05
3.305	0.29127	0.69304	0.36748	0.35	0.5	0.36279	-14.973	-11.27	10.017	11.325	10	10	9.6335	9.8398	0.58088	0.47183	0.23325	6.5154e-05	-0.0001802	-4.3635e-05
3.31	0.29237	0.6898	0.36645	0.35	0.5	0.36156	-15.698	-11.653	9.7561	11.366	10	10	9.3034	9.854	-0.12374	0.073282	0.0065115	8.1807e-05	1.9377e-05	0.00018121
3.315	0.29334	0.68621	0.36503	0.35	0.5	0.36031	-15.352	-12.409	10.431	11.406	10	10	9.3956	9.9784	0.24076	-0.69519	0.71594	-2.2183e-05	-0.00013262	2.9207e-05
3.32	0.29442	0.68302	0.36358	0.35	0.5	0.35904	-14.755	-11.751	9.495	11.446	10	10	9.5726	10.116	0.85464	-0.048658	-0.18578	-1.0653e-05	8.1496e-05	-0.00013686
3.325	0.29559	0.67982	0.36218	0.35	0.5	0.35775	-15.995	-11.532	9.7458	11.486	10	10	9.5197	10.162	-0.36916	0.1614	0.099852	0.00011452	0.00026533	-0.00022519
3.33	0.29633	0.67619	0.3611	0.35	0.5	0.35644	-16.321	-12.055	9.5208	11.526	10	10	9.7123	10.264	-0.67981	-0.36854	-0.090194	-0.00019064	-1.639e-05	2.214e-05
3.335	0.29751	0.67308	0.35997	0.35	0.5	0.35511	-14.922	-12.217	9.1226	11.566	10	10	9.9288	10.335	0.7334	-0.53565	-0.45313	-3.9971e-05	0.00017974	0.00024408
3.34	0.29847	0.66951	0.35826	0.35	0.5	0.35376	-14.933	-11.405	9.4192	11.606	10	10	9.963	10.316	0.73546	0.27286	-0.1211	-9.194e-05	-0.00010722	-0.00010266
3.345	0.2996	0.66648	0.35692	0.35	0.5	0.35239	-15.342	-11.904	9.4538	11.645	10	10	9.9923	10.287	0.33901	-0.22833	-0.050856	4.261e-05	9.619e-05	-4.6475e-05
3.35	0.30059	0.6632	0.35557	0.35	0.5	0.351	-15.632	-10.844	9.7407	11.685	10	10	10	10.246	0.060635	0.83215	0.27181	4.6534e-05	1.9743e-06	1.594e-05
3.355	0.30142	0.65986	0.35395	0.35	0.5	0.34959	-15.55	-11.84	8.9015	11.724	10	10	9.775	10.145	0.1539	-0.16315	-0.53137	-9.0173e-05	-0.00019936	-0.00017164
3.36	0.30238	0.65712	0.35277	0.35	0.5	0.34816	-15.165	-12.345	9.0021	11.764	10	10	9.5643	10.07	0.54934	-0.66603	-0.39474	-7.4765e-05	0.00015125	9.8705e-05
3.365	0.30343	0.65424	0.35101	0.35	0.5	0.34671	-15.605	-11.86	9.5633	11.803	10	10	9.4406	10.022	0.12036	-0.17708	0.20265	3.5675e-05	0.00031844	-0.00019367
3.37	0.30419	0.651	0.34963	0.35	0.5	0.34524	-16.483	-12.533	9.3077	11.842	10	10	9.4345	10.017	-0.74768	-0.8457	-0.016616	-0.00011483	6.3486e-05	-8.0838e-05
3.375	0.30522	0.64813	0.34819	0.35	0.5	0.34375	-15.503	-11.879	8.9677	11.881	10	10	9.4831	10.035	0.2425	-0.18681	-0.32011	2.2133e-05	0.00012997	-1.4467e-05
3.38	0.30626	0.64519	0.34679	0.35	0.5	0.34224	-15.849	-12.049	10.051	11.92	10	10	9.5304	10.04	-0.093281	-0.34997	0.79964	0.00018422	7.4289e-05	0.00012547
3.385	0.30696	0.64228	0.34502	0.35	0.5	0.34071	-16.223	-11.989	9.6328	11.959	10	10	9.6061	10.039	-0.4571	-0.28268	0.418	2.4992e-05	-7.7488e-06	-0.00010143
3.39	0.30773	0.63952	0.34362	0.35	0.5	0.33916	-17.026	-11.325	9.4694	11.997	10	10	9.8776	10.107	-1.2497	0.38936	0.29125	-4.0626e-05	1.4494e-06	7.7563e-05
3.395	0.30854	0.6367	0.34204	0.35	0.5	0.33759	-15.811	-12.137	9.2574	12.036	10	10	10.105	10.174	-0.025262	-0.41389	0.11592	-5.0048e-05	-0.00010013	8.5201e-05
3.4	0.30952	0.63442	0.34028	0.35	0.5	0.336	-16.122	-12.516	9.4163	12.074	10	10	10.079	10.173	-0.32553	-0.78389	0.31159	0.0001248	0.00028392	-6.0678e-05
3.405	0.3102	0.63172	0.33859	0.35	0.5	0.33439	-15.545	-11.557	10.073	12.112	10	10	9.9846	10.162	0.26151	0.18547	1.0048	1.473e-05	0.00018881	-0.0001192
3.41	0.31095	0.62874	0.33715	0.35	0.5	0.33276	-15.425	-11.303	9.1059	12.15	10	10	9.9907	10.198	0.3924	0.44989	0.074645	3.1599e-06	-0.00023547	8.4904e-05
3.415	0.31158	0.62651	0.33529	0.35	0.5	0.33111	-15.424	-11.624	8.849	12.188	10	10	9.9256	10.209	0.40381	0.14004	-0.14558	-0.00011682	2.5481e-05	-0.00010375
3.42	0.31252	0.62416	0.33351	0.35	0.5	0.32944	-15.103	-11.667	9.0444	12.226	10	10	9.5875	10.112	0.73582	0.10836	0.086446	8.4172e-05	0.00012103	-0.00019015
3.425	0.31305	0.62165	0.33188	0.35	0.5	0.32775	-15.838	-11.68	9.1496	12.263	10	10	9.5234	10.098	0.012265	0.10695	0.22832	-9.7368e-05	-4.853e-06	-0.00011111
3.43	0.31386	0.61936	0.3305	0.35	0.5	0.32604	-16.235	-11.57	8.563	12.3	10	10	9.9002	10.224	-0.37258	0.22894	-0.3217	1.0563e-05	4.0428e-05	0.0002402
3.435	0.3144	0.61716	0.32864	0.35	0.5	0.32431	-15.192	-12.006	8.6871	12.337	10	10	10.216	10.319	0.68228	-0.19489	-0.16106	-0.00013414	0.00012728	0.00013342
3.44	0.31516	0.6145	0.32671	0.35	0.5	0.32256	-15.805	-10.472	8.858	12.374	10	10	10.348	10.345	0.081153	1.3507	0.04629	-3.6762e-05	-0.00030374	-2.4444e-05
3.445	0.31593	0.61254	0.32497	0.35	0.5	0.32079	-15.335	-11.601	9.2959	12.411	10	10	10.285	10.297	0.56363	0.2347	0.5205	8.2639e-05	-8.0931e-05	2.8961e-05
3.45	0.3164	0.61045	0.32326	0.35	0.5	0.319	-16.017	-12.113	8.4701	12.448	10	10	10.287	10.27	-0.10565	-0.26427	-0.26896	-8.6443e-05	-4.0381e-05	0.00012943
3.455	0.31714	0.60845	0.3215	0.35	0.5	0.31719	-16.983	-11.727	8.6743	12.484	10	10	10.285	10.235	-1.0586	0.13427	-0.02869	3.0361e-05	4.8657e-05	0.0002002
3.46	0.31792	0.6064	0.3192	0.35	0.5	0.31536	-17.306	-12.21	10.358	12.52	10	10	9.9375	10.072	-1.3684	-0.33637	1.6906	0.00021147	2.8592e-05	-0.00024834
3.465	0.31805	0.6044	0.31767	0.35	0.5	0.31351	-15.9	-11.864	8.1839	12.556	10	10	9.6841	9.9397	0.051644	0.022872	-0.44714	-0.00025151	2.1896e-05	9.1068e-05
3.47	0.31888	0.60245	0.31579	0.35	0.5	0.31164	-15.983	-11.226	8.2737	12.592	10	10	9.6876	9.8974	-0.017776	0.67453	-0.32157	-1.3893e-06	1.4207e-05	9.5346e-05
3.475	0.3194	0.60042	0.31369	0.35	0.5	0.30975	-15.511	-12.29	8.4096	12.627	10	10	9.607	9.8322	0.46919	-0.3772	-0.15008	-4.398e-05	-0.00011623	-8.9492e-05
3.48	0.32023	0.59863	0.31168	0.35	0.5	0.30784	-15.594	-12.396	8.5007	12.662	10	10	9.5427	9.7737	0.40028	-0.47012	-0.023521	0.00023096	-5.3125e-05	-0.00016954
3.485	0.32024	0.59701	0.30975	0.35	0.5	0.30591	-15.982	-12.523	8.7691	12.697	10	10	9.8351	9.8206	0.026982	-0.5842	0.28013	-0.00030073	0.00014746	-0.00015312
3.49	0.32104	0.59518	0.3079	0.35	0.5	0.30396	-16.281	-12.277	8.8539	12.732	10	10	10.334	9.9351	-0.2564	-0.32531	0.39999	-2.5467e-05	9.3241e-05	-3.9635e-05
3.495	0.32134	0.59349	0.30614	0.35	0.5	0.30199	-16.805	-11.851	8.6487	12.766	10	10	10.653	9.9967	-0.7654	0.11443	0.22968	-0.00024101	0.00012905	0.00019676
3.5	0.32205	0.59175	0.3039	0.35	0.5	0.3	-16.181	-12.535	7.743	12.801	10	10	10.68	9.9735	-0.12587	-0.55685	-0.64131	-3.7613e-05	9.0764e-05	-3.6116e-05
3.505	0.3224	0.59013	0.30185	0.35	0.5	0.29801	-15.453	-11.321	8.856	12.835	10	10	10.715	9.9863	0.61812	0.66962	-0.030411	-0.00017605	0.000123	-6.1912e-05
3.51	0.32298	0.58842	0.2997	0.35	0.5	0.29604	-15.867	-12.593	9.5872	12.868	10	10	10.623	9.987	0.21925	-0.58919	0.25039	-7.5177e-05	3.6284e-05	-0.00016653
3.515	0.32377	0.58663	0.29779	0.35	0.5	0.29409	-16.141	-11.985	9.3982	12.902	10	10	10.13	9.8767	-0.038709	0.030837	-0.34147	0.00024218	-0.00017185	-2.5301e-05
3.52	0.32411	0.58501	0.29594	0.35	0.5	0.29216	-16.52	-12.147	10.589	12.935	10	10	9.6866	9.8036	-0.40112	-0.11849	0.48975	0.00011928	-0.0002383	0.00018506
3.525	0.32432	0.58378	0.29373	0.35	0.5	0.29025	-16.226	-11.811	10.709	12.968	10	10	9.6754	9.8717	-0.091022	0.22996	0.29085	-0.00012477	4.3989e-05	2.959e-05
3.53	0.32494	0.58239	0.29158	0.35	0.5	0.28836	-15.865	-12.169	10.487	13.001	10	10	9.7945	9.9701	0.28659	-0.11602	-0.21444	4.9264e-05	0.0001361	-6.746e-05
3.535	0.32522	0.58089	0.28989	0.35	0.5	0.28649	-16.943	-12.158	11.543	13.033	10	10	10.02	10.098	-0.77464	-0.092676	0.59266	-0.00010365	9.4423e-05	0.0002862
3.54	0.32577	0.57936	0.28732	0.35	0.5	0.28464	-16.304	-12.016	10.733	13.065	10	10	10.135	10.185	-0.11946	0.060515	-0.4358	2.9704e-05	-1.7179e-05	-0.00024928
3.545	0.32649	0.57817	0.28562	0.35	0.5	0.28281	-16.036	-12.23	10.874	13.097	10	10	10.128	10.213	0.16553	-0.14178	-0.48594	0.00033198	0.00018238	7.5807e-05
3.55	0.32666	0.57678	0.28377	0.35	0.5	0.281	-16.332	-11.737	11.825	13.128	10	10	10.223	10.252	-0.11327	0.36351	0.29997	9.3173e-05	0.00015408	0.00022628
3.555	0.32685	0.57539	0.28174	0.35	0.5	0.27921	-16.223	-12.776	11.466	13.16	10	10	10.278	10.257	0.012584	-0.66438	-0.20121	-0.00011727	9.4931e-05	0.00019457
3.56	0.32737	0.57406	0.27974	0.35	0.5	0.27744	-16.781	-12.561	10.941	13.191	10	10	10.482	10.295	-0.52848	-0.43844	-0.84721	1.2864e-05	7.1264e-05	0.0001638
3.565	0.32751	0.57273	0.27752	0.35	0.5	0.27569	-16.497	-12.411	11.596	13.221	10	10	10.814	10.369	-0.22777	-0.27642	-0.2938	-0.00023178	2.5703e-05	-0.00010647
3.57	0.32812	0.57145	0.27609	0.35	0.5	0.27396	-16.075	-12.059	12.352	13.252	10	10	10.73	10.32	0.21064	0.085975	0.37849	5.5046e-06	-3.1508e-06	0.00039486
3.575	0.32865	0.57033	0.27367	0.35	0.5	0.27225	-17.06	-11.621	12.489	13.282	10	10	10.146	10.117	-0.75715	0.5354	0.4472	0.00016486	0.00010564	-0.00011637
3.58	0.32887	0.56891	0.27198	0.35	0.5	0.27056	-16.304	-12.579	12.109	13.311	10	10	9.5794	9.92	0.015786	-0.41232	0.012803	1.9345e-05	-0.00010883	7.9569e-05
3.585	0.32906	0.56777	0.26984	0.35	0.5	0.26889	-16.098	-11.282	12.08	13.341	10	10	9.4361	9.857	0.23837	0.89479	-0.057199	-0.00014673	-6.9351e-05	-0.00020595
3.59	0.32939	0.56657	0.26847	0.35	0.5	0.26724	-16.016	-12.304	11.724	13.37	10	10	9.5846	9.8966	0.33678	-0.11652	-0.44278	-0.00016348	-0.00011342	0.00026071
3.595	0.32969	0.56554	0.26645	0.35	0.5	0.26561	-16.318	-12.377	11.725	13.398	10	10	9.8668	9.9828	0.051586	-0.1793	-0.46118	-0.00021116	-1.065e-05	3.6775e-05
3.6	0.33035	0.56465	0.26449	0.35	0.5	0.264	-16.984	-12.324	12.683	13.427	10	10	9.8	9.9543	-0.59791	-0.11657	0.48731	0.00011839	0.00020433	-0.00014328
3.605	0.33035	0.56342	0.26278	0.35	0.5	0.26241	-15.838	-11.588	12.762	13.455	10	10	9.6988	9.9207	0.56528	0.62997	0.56423	-0.00021186	7.2983e-05	-9.7023e-05
3.61	0.33097	0.56233	0.26108	0.35	0.5	0.26084	-17.31	-12.175	11.732	13.482	10	10	9.5287	9.8854	-0.89052	0.052398	-0.45998	8.2813e-05	4.9778e-05	-7.674e-05
3.615	0.33134	0.5609	0.25945	0.35	0.5	0.25929	-16.505	-11.965	11.74	13.51	10	10	9.5665	9.9323	-0.069209	0.27217	-0.43966	0.00013366	-0.00033366	-6.2328e-06
3.62	0.33168	0.56	0.25796	0.35	0.5	0.25776	-16.294	-12.529	11.748	13.537	10	10	9.9934	10.087	0.15771	-0.2833	-0.41318	0.00015413	-0.00020554	0.0001717
3.625	0.3319	0.55909	0.2561	0.35	0.5	0.25625	-16.925	-11.243	11.677	13.563	10	10	10.423	10.207	-0.45688	1.0125	-0.46079	6.7025e-05	-9.9947e-05	-4.8156e-05
3.63	0.33204	0.5581	0.25431	0.35	0.5	0.25476	-16.424	-11.743	12.511	13.59	10	10	10.821	10.295	0.059692	0.52179	0.40082	-9.8203e-05	-0.00010011	-0.00023251
3.635	0.33251	0.55715	0.25282	0.35	0.5	0.25329	-16.718	-12.812	12.932	13.616	10	10	10.985	10.3	-0.21852	-0.53926	0.8529	7.4739e-05	-7.1926e-05	-0.0001317
3.64	0.33269	0.55647	0.2514	0.35	0.5	0.25184	-16.179	-12.667	12.273	13.641	10	10	10.631	10.134	0.33583	-0.38523	0.22822	-3.4379e-05	0.00020335	1.3332e-06
3.645	0.33316	0.55551	0.24991	0.35	0.5	0.25041	-16.954	-12.745	12.684	13.666	10	10	10.286	9.9735	-0.42433	-0.45437	0.67705	0.000145	0.00018	3.7709e-05
3.65	0.33345	0.55423	0.24821	0.35	0.5	0.249	-15.506	-12.09	11.693	13.691	10	10	10.248	9.9231	1.0389	0.20882	-0.27427	0.00014768	-0.00017767	-0.00016534
3.655	0.33358	0.5534	0.24701	0.35	0.5	0.24761	-17.131	-12.426	12.114	13.715	10	10	10.377	9.9358	-0.5711	-0.11928	0.18861	3.1687e-06	-0.00010984	0.00010656
3.66	0.33386	0.55266	0.24562	0.35	0.5	0.24624	-16.859	-12.904	12.728	13.74	10	10	10.518	9.9528	-0.28392	-0.58893	0.84708	1.1782e-05	4.3418e-05	0.00016498
3.665	0.33422	0.55154	0.24408	0.35	0.5	0.24489	-16.431	-12.388	12.054	13.763	10	10	10.545	9.9391	0.15835	-0.065067	0.21698	0.00010235	-0.00020783	4.193e-05
3.67	0.33437	0.55084	0.24267	0.35	0.5	0.24356	-16.393	-13.024	12.126	13.786	10	10	10.173	9.8047	0.21043	-0.69337	0.33504	-1.2905e-05	-4.2887e-05	1.8321e-05
3.675	0.33469	0.54998	0.24147	0.35	0.5	0.24225	-16.298	-11.563	11.822	13.809	10	10	9.6806	9.6442	0.31994	0.77527	0.078145	3.9535e-05	-6.2016e-05	0.00018011
3.68	0.33479	0.54932	0.24038	0.35	0.5	0.24096	-16.865	-12.088	11.396	13.832	10	10	9.5895	9.6398	-0.23315	0.25847	-0.30166	-0.00011697	0.00010479	0.00043235
3.685	0.33526	0.54842	0.23873	0.35	0.5	0.23969	-16.279	-11.618	11.376	13.854	10	10	9.6742	9.7202	0.36682	0.73505	-0.27419	0.00010735	1.9636e-05	8.3413e-05
3.69	0.33537	0.54771	0.23756	0.35	0.5	0.23844	-16.542	-12.447	11.618	13.876	10	10	9.8032	9.8407	0.11649	-0.086666	0.015198	-3.8539e-05	0.00011046	0.00020552
3.695	0.3355	0.54667	0.23618	0.35	0.5	0.23721	-17.165	-12.513	10.998	13.897	10	10	9.6954	9.8876	-0.49285	-0.14551	-0.55768	-0.0001524	-0.00014541	8.3655e-05
3.7	0.3359	0.54607	0.23472	0.35	0.5	0.236	-15.905	-12.273	10.954	13.918	10	10	9.4734	9.8901	0.77976	0.1015	-0.55539	1.5012e-05	2.7607e-05	-0.00015272
3.705	0.33636	0.54535	0.23352	0.35	0.5	0.23481	-16.293	-12.664	11.65	13.938	10	10	9.2964	9.8983	0.40465	-0.28204	0.18792	0.00024032	6.0724e-05	-0.00013836
3.71	0.33669	0.54448	0.23276	0.35	0.5	0.23364	-15.992	-12.747	10.864	13.958	10	10	9.1929	9.9251	0.71875	-0.3589	-0.55252	0.00033652	-6.159e-05	0.00028419
3.715	0.33638	0.54371	0.23117	0.35	0.5	0.23249	-16.816	-12.375	10.796	13.978	10	10	9.5808	10.081	-0.093238	0.020076	-0.57592	-0.00020576	-9.6556e-05	-0.00015369
3.72	0.33649	0.54329	0.23023	0.35	0.5	0.23136	-15.789	-12.446	11.007	13.997	10	10	10.267	10.273	0.9455	-0.044727	-0.32005	-0.00031962	0.00020004	4.2095e-05
3.725	0.33716	0.54244	0.22906	0.35	0.5	0.23025	-17.075	-13.268	11.468	14.016	10	10	10.825	10.383	-0.32883	-0.86062	0.18441	0.00012381	6.2183e-05	-1.8286e-05
3.73	0.33712	0.54172	0.22799	0.35	0.5	0.22916	-16.511	-11.609	11.993	14.035	10	10	11.147	10.409	0.24623	0.80466	0.75271	-0.00013309	3.7714e-05	-6.5125e-06
3.735	0.33736	0.54118	0.22699	0.35	0.5	0.22809	-17.06	-12.316	11.445	14.053	10	10	11.199	10.355	-0.29074	0.10361	0.24586	-0.00010631	0.00018011	6.1189e-05
3.74	0.33766	0.54049	0.22588	0.35	0.5	0.22704	-17.445	-12.257	11.832	14.07	10	10	10.889	10.208	-0.66558	0.16776	0.67341	-1.7039e-05	0.00016092	-1.3394e-05
3.745	0.33772	0.53953	0.22466	0.35	0.5	0.22601	-16.537	-13.126	10.944	14.087	10	10	10.301	10.02	0.25358	-0.69499	-0.17427	-0.00015913	-0.00013487	-0.00022097
3.75	0.33783	0.53889	0.22388	0.35	0.5	0.225	-15.767	-12.106	10.675	14.104	10	10	9.8663	9.9257	1.0344	0.33001	-0.40452	-0.00025624	-0.00012193	-4.5325e-06
3.755	0.3384	0.53846	0.22293	0.35	0.5	0.22401	-17.443	-12.6	10.606	14.12	10	10	9.449	9.8591	-0.63185	-0.15871	-0.43666	0.00011502	8.3424e-05	1.4445e-05
3.76	0.33855	0.53771	0.22179	0.35	0.5	0.22304	-16.864	-12.393	11.434	14.136	10	10	8.881	9.7507	-0.04283	0.054018	0.42813	6.5715e-05	-3.1333e-05	-0.00018331
3.765	0.33865	0.537	0.22104	0.35	0.5	0.22209	-16.728	-12.228	9.7292	14.151	10	10	8.5301	9.7021	0.10231	0.2242	-1.2419	-2.9008e-05	-0.00013029	-3.8151e-06
3.77	0.33893	0.53673	0.22023	0.35	0.5	0.22116	-17.022	-12.677	10.487	14.166	10	10	8.564	9.7422	-0.18227	-0.21982	-0.44989	6.317e-05	0.00021253	9.2305e-05
3.775	0.33891	0.53602	0.21934	0.35	0.5	0.22025	-16.524	-12.493	11.501	14.181	10	10	9.0545	9.8919	0.32518	-0.031529	0.59629	-0.00014794	9.7127e-05	8.3117e-05
3.78	0.33925	0.53511	0.21867	0.35	0.5	0.21936	-16.808	-12.77	11.123	14.195	10	10	9.7304	10.076	0.049605	-0.30287	0.25019	4.535e-06	-0.00022481	0.00027351
3.785	0.33946	0.53463	0.21761	0.35	0.5	0.21849	-17.149	-12.822	10.424	14.208	10	10	10.28	10.203	-0.28319	-0.35081	-0.41885	3.4688e-05	-0.0001197	5.0474e-05
3.79	0.33951	0.53435	0.21675	0.35	0.5	0.21764	-15.856	-13.192	10.44	14.222	10	10	10.81	10.314	1.0185	-0.71662	-0.37317	-9.1225e-05	0.00016556	1.6505e-06
3.795	0.33958	0.53367	0.21593	0.35	0.5	0.21681	-16.949	-10.951	10.851	14.234	10	10	10.941	10.297	-0.066165	1.5295	0.066036	-0.00019723	4.6592e-05	-1.7101e-05
3.8	0.33996	0.5331	0.21531	0.35	0.5	0.216	-16.381	-12.726	10.706	14.246	10	10	10.451	10.103	0.50917	-0.24107	-0.052727	1.2695e-05	2.28e-05	0.00013148
3.805	0.34016	0.53231	0.21434	0.35	0.5	0.21521	-17.471	-12.51	11.054	14.258	10	10	9.7972	9.9031	-0.57373	-0.021836	0.32139	3.7671e-05	-0.00022201	-8.3514e-05
3.81	0.34035	0.53203	0.21374	0.35	0.5	0.21444	-16.125	-11.901	10.545	14.27	10	10	9.4778	9.836	0.77961	0.59123	-0.16313	6.6983e-05	3.4701e-05	5.2091e-05
3.815	0.34043	0.5314	0.21301	0.35	0.5	0.21369	-17	-12.756	9.8204	14.28	10	10	9.5166	9.8857	-0.088817	-0.25914	-0.8648	-2.1616e-05	-7.7054e-05	3.765e-05
3.82	0.34087	0.53081	0.2125	0.35	0.5	0.21296	-17.384	-13.252	10.182	14.291	10	10	9.4655	9.9134	-0.46594	-0.75159	-0.48145	0.00025911	-0.00014974	0.0002121
3.825	0.34107	0.53031	0.21162	0.35	0.5	0.21225	-17.139	-12.649	10.807	14.301	10	10	9.3425	9.9079	-0.21403	-0.14464	0.16521	0.00029958	-0.00014645	9.9287e-06
3.83	0.34075	0.52998	0.21102	0.35	0.5	0.21156	-17.097	-12.143	10.654	14.31	10	10	9.6165	9.9981	-0.16676	0.36409	0.03147	-0.0001757	2.5178e-05	5.6903e-05
3.835	0.34099	0.52921	0.21053	0.35	0.5	0.21089	-15.821	-12.942	10.856	14.319	10	10	10.045	10.122	1.115	-0.43084	0.25262	-8.2555e-05	-0.00025329	0.00019973
3.84	0.34116	0.5288	0.2095	0.35	0.5	0.21024	-16.854	-12.503	10.037	14.328	10	10	10.43	10.227	0.087612	0.011031	-0.54799	-7.0843e-05	-0.00018426	-0.0002113
3.845	0.34173	0.52854	0.20893	0.35	0.5	0.20961	-17.467	-12.372	10.147	14.336	10	10	10.602	10.256	-0.52023	0.14544	-0.42206	0.00035751	3.1167e-05	-0.00019078
3.85	0.34129	0.52794	0.2085	0.35	0.5	0.209	-17.795	-12.638	10.746	14.343	10	10	10.545	10.202	-0.84257	-0.11734	0.19313	-0.00022545	-9.7399e-05	-5.187e-05
3.855	0.34179	0.52763	0.20801	0.35	0.5	0.20841	-16.836	-12.266	10.219	14.35	10	10	10.158	10.045	0.1213	0.25691	-0.31912	0.00012397	5.315e-05	1.8608e-05
3.86	0.34189	0.52701	0.20756	0.35	0.5	0.20784	-18.06	-12.341	10.729	14.357	10	10	9.8026	9.9208	-1.0986	0.18517	0.20387	8.5001e-05	-0.00012172	9.8894e-05
3.865	0.34185	0.52685	0.20676	0.35	0.5	0.20729	-17.768	-13.212	10.429	14.363	10	10	9.5408	9.8438	-0.8023	-0.68379	-0.083514	-9.4759e-05	0.00016587	-0.00018946
3.87	0.3419	0.52608	0.20645	0.35	0.5	0.20676	-17.071	-13.167	11.239	14.369	10	10	9.4796	9.8533	-0.10145	-0.63621	0.73818	-0.00017477	-0.00016292	-6.3148e-06
3.875	0.34237	0.52576	0.20577	0.35	0.5	0.20625	-17.333	-12.051	10.917	14.374	10	10	9.5565	9.9346	-0.35987	0.48242	0.42743	0.00015788	-5.733e-05	-0.00020333
3.88	0.34256	0.52544	0.20561	0.35	0.5	0.20576	-16.808	-12.23	10.513	14.379	10	10	9.497	9.9704	0.16867	0.306	0.03364	0.00022115	4.6288e-05	9.3904e-05
3.885	0.3423	0.52529	0.20491	0.35	0.5	0.20529	-17.233	-12.294	10.619	14.383	10	10	9.5075	9.9849	-0.25341	0.24362	0.14857	-0.0001702	0.00030867	-0.00017311
3.89	0.34288	0.52455	0.20474	0.35	0.5	0.20484	-17.05	-12.17	9.2652	14.387	10	10	9.7167	10.029	-0.068015	0.3702	-1.1975	0.00028527	-1.3009e-05	7.4456e-05
3.895	0.34266	0.52405	0.20428	0.35	0.5	0.20441	-16.725	-13.192	10.252	14.39	10	10	10.084	10.115	0.25991	-0.64952	-0.20355	-5.4323e-05	-0.00010946	1.4572e-05
3.9	0.34293	0.52356	0.20418	0.35	0.5	0.204	-17.479	-11.795	10.802	14.393	10	10	10.436	10.193	-0.49188	0.74915	0.35284	9.5564e-05	-0.00020385	0.00029329
3.905	0.34302	0.52351	0.2034	0.35	0.5	0.20361	-17.125	-11.798	10.726	14.395	10	10	10.582	10.19	-0.13637	0.74745	0.28219	6.2834e-05	0.00013137	-0.00012552
3.91	0.34326	0.52298	0.20326	0.35	0.5	0.20324	-16.658	-12.027	10.578	14.397	10	10	10.555	10.132	0.33254	0.52031	0.13904	0.00018565	-1.6253e-05	7.5973e-05
3.915	0.34319	0.52292	0.20289	0.35	0.5	0.20289	-16.806	-11.979	10.247	14.399	10	10	10.402	10.056	0.1864	0.57007	-0.18803	5.8033e-06	0.00030297	2.4463e-05
3.92	0.34325	0.52217	0.20245	0.35	0.5	0.20256	-16.781	-12.349	10.44	14.4	10	10	10.16	9.9679	0.21257	0.20087	0.0079975	-5.4583e-05	-7.3378e-05	-0.00010315
3.925	0.34351	0.52182	0.20243	0.35	0.5	0.20225	-16.972	-11.887	9.9819	14.4	10	10	10.208	9.9798	0.022077	0.66424	-0.44784	0.00010191	-5.4002e-05	0.00015418
3.93	0.34351	0.52146	0.20196	0.35	0.5	0.20196	-16.594	-12.987	11.05	14.4	10	10	10.546	10.091	0.4007	-0.43369	0.62235	-1.0864e-05	-5.5104e-05	-4.7054e-05
3.935	0.3437	0.52116	0.20172	0.35	0.5	0.20169	-17.048	-13.319	9.7527	14.399	10	10	10.565	10.088	-0.052822	-0.76553	-0.67459	7.2213e-05	8.5832e-07	-3.8186e-05
3.94	0.34368	0.52092	0.20155	0.35	0.5	0.20144	-16.497	-12.122	10.388	14.398	10	10	10.123	9.8987	0.49857	0.43272	-0.038837	-5.4361e-05	0.00010362	2.0514e-05
3.945	0.34399	0.52046	0.20103	0.35	0.5	0.20121	-16.762	-13.052	9.9192	14.397	10	10	9.7252	9.6998	0.23365	-0.49639	-0.50856	0.00015363	-7.9017e-06	-0.00029338
3.95	0.34368	0.52011	0.2012	0.35	0.5	0.201	-16.664	-12.7	9.678	14.395	10	10	9.7876	9.6462	0.33088	-0.14354	-0.75106	-0.00025788	-1.8235e-05	6.4284e-05
3.955	0.344	0.51974	0.20102	0.35	0.5	0.20081	-17.15	-12.357	10.065	14.392	10	10	9.878	9.6159	-0.15572	0.19969	-0.36595	-3.0352e-05	-5.9315e-05	6.0709e-05
3.96	0.34434	0.5194	0.20072	0.35	0.5	0.20064	-17.232	-13.214	9.8836	14.39	10	10	9.9676	9.6068	-0.23908	-0.65663	-0.55011	0.00021135	-7.4355e-05	-8.6759e-05
3.965	0.34442	0.51906	0.2005	0.35	0.5	0.20049	-16.69	-12.852	10.31	14.386	10	10	10.031	9.6184	0.30187	-0.29345	-0.12711	0.00019666	-8.8635e-05	-0.00017326
3.97	0.34432	0.51868	0.20058	0.35	0.5	0.20036	-17.107	-14.013	10.586	14.382	10	10	10.051	9.6511	-0.11667	-1.455	0.14491	-5.8883e-07	-0.00014799	2.3716e-05
3.975	0.34455	0.51855	0.20033	0.35	0.5	0.20025	-16.46	-12.576	10.764	14.378	10	10	9.816	9.6151	0.52883	-0.017464	0.31806	0.00013245	3.7317e-05	-0.00012748
3.98	0.34459	0.51819	0.2006	0.35	0.5	0.20016	-15.941	-12.733	10.268	14.373	10	10	9.7531	9.6482	1.0463	-0.17384	-0.18243	8.4668e-05	-2.2253e-05	0.00021298
3.985	0.34468	0.51782	0.2002	0.35	0.5	0.20009	-17.404	-12.799	10.604	14.368	10	10	9.7538	9.7276	-0.41862	-0.24069	0.14755	8.7708e-05	-8.8937e-05	-0.00012061
3.99	0.34472	0.51767	0.20042	0.35	0.5	0.20004	-16.902	-11.652	10.626	14.362	10	10	9.8783	9.8818	0.080901	0.90645	0.16239	4.3252e-05	6.2784e-05	0.00013219
3.995	0.3448	0.51701	0.20022	0.35	0.5	0.20001	-17.965	-11.985	10.347	14.356	10	10	10.22	10.12	-0.98463	0.57299	-0.1232	4.0776e-05	-0.00030323	-4.0388e-05
4	0.34484	0.51692	0.2004	0.35	0.5	0.2	-17.097	-12.996	9.8336	14.349	10	10	10.301	10.265	-0.12002	-0.43769	-0.64418	-8.4987e-06	-0.0001041	0.00014385
4.005	0.34501	0.51673	0.20031	0.35	0.5	0.2	-17.073	-12.395	9.8531	14.342	10	10	10.023	10.272	-0.09941	0.16305	-0.36466	8.7164e-05	-8.3886e-06	3.0186e-05
4.01	0.34508	0.51641	0.20028	0.35	0.5	0.2	-17.163	-12.569	10.784	14.334	10	10	9.6763	10.237	-0.19271	-0.012089	0.8002	7.3591e-05	-5.3469e-05	-2.8403e-05
4.015	0.34515	0.51624	0.20066	0.35	0.5	0.2	-17.557	-13.092	9.6775	14.326	10	10	9.4701	10.225	-0.59049	-0.53602	-0.097487	6.7189e-05	5.4496e-05	0.00030147
4.02	0.345	0.51609	0.20043	0.35	0.5	0.2	-16.737	-12.508	8.8899	14.317	10	10	9.4086	10.239	0.22611	0.048061	-0.6984	-0.00016424	0.00017318	1.4342e-05
4.025	0.34513	0.51574	0.20045	0.35	0.5	0.2	-17.15	-11.928	9.7277	14.308	10	10	9.3536	10.221	-0.19117	0.62727	0.30546	-0.00011131	9.7361e-05	-2.8931e-05
4.03	0.34528	0.51534	0.20068	0.35	0.5	0.2	-17.275	-12.846	9.1897	14.299	10	10	9.2889	10.167	-0.32057	-0.29227	-0.085422	-3.5858e-05	-4.2117e-05	0.00013042
4.035	0.3456	0.51511	0.20062	0.35	0.5	0.2	-17.685	-12.995	8.5722	14.289	10	10	9.1726	10.06	-0.73509	-0.44156	-0.57316	0.00021517	-1.6563e-05	-1.3105e-05
4.04	0.34528	0.51502	0.20077	0.35	0.5	0.2	-16.534	-12.108	9.4163	14.278	10	10	9.1847	9.96	0.41157	0.44334	0.38469	-0.00018119	0.00015344	5.7063e-05
4.045	0.34546	0.51458	0.20085	0.35	0.5	0.2	-17.301	-12.224	9.0019	14.267	10	10	9.5904	9.9765	-0.36118	0.3265	0.06936	-6.4284e-05	-3.302e-05	5.2677e-05
4.05	0.34555	0.5144	0.20108	0.35	0.5	0.2	-17.182	-12.533	9.149	14.256	10	10	10.281	10.099	-0.24752	0.015953	0.30221	-4.7925e-05	3.2337e-05	0.00019845
4.055	0.34581	0.51413	0.20094	0.35	0.5	0.2	-17.451	-12.365	7.9128	14.244	10	10	10.44	10.077	-0.52164	0.18302	-0.86056	0.00014755	7.376e-06	-3.4798e-05
4.06	0.34589	0.51383	0.20109	0.35	0.5	0.2	-16.642	-12.769	8.7458	14.232	10	10	10.259	9.9832	0.28176	-0.22281	0.034627	0.00016563	-5.4655e-05	3.3962e-05
4.065	0.34574	0.51371	0.20133	0.35	0.5	0.2	-17.351	-13.171	9.1803	14.219	10	10	10.303	9.9948	-0.43421	-0.6259	0.52115	-5.2138e-05	6.8049e-05	0.00018997
4.07	0.34573	0.51307	0.20134	0.35	0.5	0.2	-17.452	-12.801	8.5264	14.206	10	10	10.509	10.073	-0.54089	-0.25764	-0.090144	-0.00012646	-0.00034049	0.00011391
4.075	0.34602	0.51303	0.20103	0.35	0.5	0.2	-17.197	-12.336	8.1723	14.192	10	10	10.48	10.066	-0.29229	0.20523	-0.41014	0.00010247	-0.00015661	-0.00027974
4.08	0.34599	0.51294	0.20126	0.35	0.5	0.2	-17.395	-12.184	9.0379	14.178	10	10	10.361	10.012	-0.49684	0.35563	0.48185	1.2398e-05	-1.5913e-05	-0.00013264
4.085	0.34602	0.51296	0.20142	0.35	0.5	0.2	-17.171	-11.716	7.9636	14.163	10	10	10.231	9.937	-0.27968	0.82107	-0.57318	-1.0952e-05	0.00022708	-3.9577e-05
4.09	0.34599	0.5125	0.20168	0.35	0.5	0.2	-16.418	-13.185	8.5438	14.148	10	10	10.335	9.9532	0.46587	-0.64996	0.019906	-0.00010332	-9.9155e-06	0.00013989
4.095	0.34621	0.51231	0.20138	0.35	0.5	0.2	-16.316	-12.401	8.813	14.133	10	10	10.429	9.9925	0.56066	0.13173	0.29619	6.0406e-05	9.8478e-06	-0.00022099
4.1	0.3459	0.51197	0.20185	0.35	0.5	0.2	-16.724	-13.534	8.8817	14.117	10	10	10.509	10.042	0.1442	-1.0035	0.36674	-0.0003021	-0.00011536	0.00018256
4.105	0.3463	0.51182	0.2012	0.35	0.5	0.2	-17.395	-12.2	8.4947	14.101	10	10	10.333	10.011	-0.53412	0.32793	-0.02328	4.3596e-05	-4.7812e-05	-0.00052134
4.11	0.34631	0.51162	0.20167	0.35	0.5	0.2	-16.952	-12.841	7.98	14.084	10	10	10.136	9.9712	-0.098881	-0.31477	-0.54517	-2.1934e-06	-4.1712e-05	-0.0001136
4.115	0.34629	0.51138	0.20156	0.35	0.5	0.2	-16.555	-12.603	8.5227	14.067	10	10	10.133	9.9826	0.28907	-0.079449	-0.013698	-7.5323e-05	-7.6496e-05	-0.00026882
4.12	0.3463	0.51115	0.20202	0.35	0.5	0.2	-16.088	-12.606	8.2908	14.049	10	10	10.258	10.025	0.74756	-0.085352	-0.26021	-0.00011683	-0.00010691	0.00014347
4.125	0.34655	0.51112	0.20179	0.35	0.5	0.2	-16.942	-11.984	8.7795	14.031	10	10	10.275	10.035	-0.11494	0.5341	0.21068	8.4795e-05	6.0424e-05	-0.00011823
4.13	0.34615	0.51078	0.20205	0.35	0.5	0.2	-16.836	-13.076	8.2279	14.012	10	10	10.235	10.029	-0.017796	-0.56117	-0.36154	-0.00036995	-8.6604e-05	9.9687e-05
4.135	0.34663	0.51041	0.20191	0.35	0.5	0.2	-16.149	-13.029	8.6882	13.993	10	10	10.191	10.017	0.66012	-0.51707	0.075673	6.762e-05	-0.00026551	-6.9345e-05
4.14	0.34677	0.51018	0.20183	0.35	0.5	0.2	-16.86	-12.777	8.4665	13.974	10	10	10.168	10.009	-0.06053	-0.26733	-0.17147	0.00016278	-0.00030676	-0.00017536
4.145	0.34686	0.51032	0.20205	0.35	0.5	0.2	-16.221	-11.697	8.7851	13.954	10	10	9.9829	9.9555	0.56889	0.80948	0.11979	0.00020046	2.1438e-05	2.4795e-05
4.15	0.34688	0.50997	0.20201	0.35	0.5	0.2	-16.78	-12.687	8.6492	13.934	10	10	9.6718	9.8717	-6.8976e-05	-0.18355	-0.045345	0.00018193	-0.00013845	-3.0107e-05
4.155	0.34672	0.50988	0.20226	0.35	0.5	0.2	-16.625	-12.655	8.4632	13.914	10	10	9.4872	9.85	0.145	-0.15504	-0.26208	-2.4744e-05	-5.0108e-05	0.00021268
4.16	0.34679	0.50981	0.20207	0.35	0.5	0.2	-17.602	-11.806	8.0368	13.893	10	10	9.7288	9.9809	-0.84147	0.69025	-0.72062	1.5091e-06	5.5699e-05	1.0396e-05
4.165	0.3468	0.50975	0.20194	0.35	0.5	0.2	-16.702	-12.401	9.2045	13.871	10	10	10.18	10.182	0.048221	0.092043	0.41371	-3.252e-05	0.00017255	-0.00012201
4.17	0.34679	0.50938	0.20206	0.35	0.5	0.2	-16.544	-12.833	8.7681	13.85	10	10	10.377	10.293	0.19539	-0.34323	-0.057179	-8.0797e-05	-2.2058e-05	6.4976e-07
4.175	0.34694	0.509	0.20206	0.35	0.5	0.2	-16.587	-12.027	8.4473	13.827	10	10	10.247	10.276	0.14165	0.45918	-0.41338	2.7526e-05	-0.00023129	2.605e-06
4.18	0.34697	0.50903	0.20185	0.35	0.5	0.2	-16.597	-11.986	8.8985	13.805	10	10	10.094	10.232	0.12019	0.49687	0.0016349	1.7069e-05	-2.8314e-05	-0.00019405
4.185	0.34703	0.50883	0.20185	0.35	0.5	0.2	-17.26	-12.604	8.9218	13.782	10	10	9.9833	10.197	-0.55336	-0.12554	-0.01204	3.4346e-05	-6.6517e-05	-0.00018083
4.19	0.34703	0.50875	0.20181	0.35	0.5	0.2	-16.088	-12.822	8.696	13.758	10	10	9.8795	10.163	0.60721	-0.34696	-0.27526	-1.6729e-06	2.2077e-05	-0.0002063
4.195	0.34704	0.50848	0.20185	0.35	0.5	0.2	-16.302	-11.971	9.0991	13.735	10	10	9.8782	10.147	0.38099	0.49967	0.089739	-2.5131e-05	-8.1352e-05	-0.00014151
4.2	0.34734	0.50849	0.2018	0.35	0.5	0.2	-17.353	-13.083	8.9228	13.711	10	10	9.7418	10.059	-0.68129	-0.61569	-0.12496	0.00023162	7.9975e-05	-0.0001682
4.205	0.34715	0.50832	0.20187	0.35	0.5	0.2	-15.731	-11.771	9.2936	13.686	10	10	9.3284	9.8533	0.92883	0.69152	0.207	1.1488e-05	7.1642e-05	-7.7149e-05
4.21	0.34715	0.50798	0.20167	0.35	0.5	0.2	-16.78	-12.938	9.5713	13.661	10	10	9.3213	9.7739	-0.13287	-0.47963	0.44562	-2.1852e-05	-0.00011247	-0.00024278
4.215	0.34739	0.50792	0.20185	0.35	0.5	0.2	-16.801	-12.008	8.3532	13.636	10	10	9.5645	9.7804	-0.16566	0.44627	-0.81186	0.00018632	-2.297e-05	-3.5262e-05
4.22	0.34739	0.50774	0.20184	0.35	0.5	0.2	-17.107	-12.239	9.3933	13.61	10	10	9.9111	9.834	-0.48486	0.21182	0.18878	0.00014691	-4.9249e-05	-9.4539e-06
4.225	0.34733	0.50788	0.20161	0.35	0.5	0.2	-17.083	-12.795	9.4925	13.584	10	10	10.359	9.9398	-0.47292	-0.34904	0.24824	5.6626e-05	0.00023649	-0.00020015
4.23	0.34722	0.50754	0.20176	0.35	0.5	0.2	-15.913	-11.79	9.5552	13.558	10	10	10.859	10.104	0.6838	0.65135	0.27115	-8.0813e-05	4.7104e-05	-1.6676e-05
4.235	0.34735	0.50727	0.20185	0.35	0.5	0.2	-16.698	-12.186	8.7239	13.531	10	10	10.808	10.122	-0.11416	0.25112	-0.60002	1.9135e-05	-7.8452e-05	0.00011782
4.24	0.34741	0.50712	0.20164	0.35	0.5	0.2	-16.264	-11.42	9.5312	13.504	10	10	10.405	10.036	0.30653	1.0123	0.16744	4.4409e-05	-8.4914e-05	-4.3661e-05
4.245	0.34719	0.50721	0.2015	0.35	0.5	0.2	-15.696	-12.44	9.2958	13.477	10	10	9.9193	9.9184	0.86176	-0.012022	-0.10788	-0.00020918	0.00014784	-0.0001358
4.25	0.34724	0.50693	0.20159	0.35	0.5	0.2	-16.503	-12.267	10.055	13.449	10	10	9.6526	9.8673	0.041219	0.15621	0.61144	-0.00017918	2.3724e-06	-2.0142e-06
4.255	0.34732	0.50685	0.20166	0.35	0.5	0.2	-17.38	-12.406	8.9506	13.421	10	10	9.4921	9.8282	-0.84989	0.012432	-0.53296	-0.00013056	6.0176e-05	0.00011755
4.26	0.34719	0.50657	0.20145	0.35	0.5	0.2	-17.075	-12.284	9.9915	13.392	10	10	9.2584	9.738	-0.55842	0.12938	0.46802	-0.00028847	-8.2425e-05	-3.8655e-05
4.265	0.34735	0.50651	0.20138	0.35	0.5	0.2	-17.636	-12.507	10.141	13.364	10	10	9.1152	9.6662	-1.1334	-0.098535	0.57801	-0.00015319	-6.7663e-06	-5.8125e-05
4.27	0.34743	0.50645	0.20159	0.35	0.5	0.2	-16.679	-12.588	9.9721	13.335	10	10	9.088	9.6305	-0.19123	-0.18421	0.36901	-0.00010517	6.687e-05	0.00020766
4.275	0.34762	0.50623	0.20125	0.35	0.5	0.2	-16.016	-12.66	9.0251	13.305	10	10	8.9493	9.5447	0.45754	-0.26092	-0.61772	6.0584e-05	-3.0796e-05	-8.2159e-05
4.28	0.34761	0.50597	0.20109	0.35	0.5	0.2	-15.231	-12.66	9.701	13.275	10	10	8.8249	9.4509	1.2281	-0.26612	0.018565	2.707e-05	-0.0001616	-0.000181
4.285	0.34754	0.50607	0.20125	0.35	0.5	0.2	-17.111	-12.756	9.5891	13.245	10	10	9.0078	9.456	-0.66638	-0.36707	-0.13292	-7.1092e-05	6.6799e-05	3.2052e-05
4.29	0.34793	0.50591	0.20091	0.35	0.5	0.2	-16.843	-11.186	10.222	13.215	10	10	9.3335	9.5114	-0.4139	1.1974	0.46059	0.00030123	3.3776e-05	-0.00024791
4.295	0.34759	0.50578	0.20119	0.35	0.5	0.2	-16.716	-13.089	10.047	13.184	10	10	9.8116	9.6365	-0.30208	-0.71081	0.24565	-6.2659e-05	2.1674e-05	9.4752e-05
4.3	0.34773	0.50549	0.20109	0.35	0.5	0.2	-16.379	-12.291	9.1669	13.153	10	10	10.5	9.8588	0.020179	0.081866	-0.67346	5.4144e-05	-0.00014611	5.4919e-05
4.305	0.34761	0.50573	0.20103	0.35	0.5	0.2	-15.56	-13.09	9.3417	13.122	10	10	11.33	10.153	0.82441	-0.72238	-0.5379	-8.8884e-05	0.00020996	5.0757e-05
4.31	0.34764	0.50533	0.20076	0.35	0.5	0.2	-16.341	-13.154	10.499	13.09	10	10	11.849	10.366	0.027545	-0.79232	0.58021	-8.5045e-05	-7.0929e-05	-0.00015355
4.315	0.34761	0.50533	0.2008	0.35	0.5	0.2	-16.101	-13.058	10.651	13.059	10	10	11.977	10.46	0.25221	-0.70179	0.69262	-0.00013651	4.9716e-05	-5.7765e-05
4.32	0.34769	0.50522	0.20087	0.35	0.5	0.2	-15.906	-11.861	9.8406	13.026	10	10	11.755	10.431	0.43136	0.48971	-0.15653	-7.3576e-05	5.6828e-05	7.8873e-05
4.325	0.34758	0.5048	0.20066	0.35	0.5	0.2	-17.556	-11.415	10.036	12.994	10	10	11.351	10.343	-1.2351	0.93002	0.00026797	-0.00020764	-0.0002542	-6.9403e-05
4.33	0.34797	0.50515	0.20078	0.35	0.5	0.2	-16.325	-12.886	10.722	12.961	10	10	10.718	10.196	-0.020128	-0.54631	0.64674	0.00016679	0.00020535	0.00011627
4.335	0.34775	0.50477	0.20063	0.35	0.5	0.2	-15.786	-12.161	9.5374	12.928	10	10	9.8277	9.9725	0.50293	0.17301	-0.57671	-7.5295e-05	-6.1456e-05	2.606e-05
4.34	0.34787	0.50475	0.20054	0.35	0.5	0.2	-16.003	-11.48	10.089	12.895	10	10	9.0058	9.7643	0.26943	0.84751	-0.063753	2.2437e-05	2.9036e-05	-3.5739e-06
4.345	0.3476	0.50447	0.2003	0.35	0.5	0.2	-16.085	-12.09	10.208	12.861	10	10	8.6093	9.6906	0.17093	0.2319	0.016216	-0.00026643	-0.00014821	-0.00017681
4.35	0.348	0.50441	0.20056	0.35	0.5	0.2	-16.606	-13.067	10.564	12.828	10	10	8.592	9.7421	-0.36571	-0.75124	0.33305	0.00011608	-0.00010414	0.00014237
4.355	0.34779	0.50429	0.20037	0.35	0.5	0.2	-15.993	-12.613	9.8461	12.794	10	10	8.9456	9.8975	0.23053	-0.30313	-0.4233	-0.00010836	-0.00011301	1.8634e-05
4.36	0.34797	0.50435	0.20021	0.35	0.5	0.2	-15.813	-12.192	10.002	12.759	10	10	9.4586	10.075	0.39371	0.112	-0.30634	6.012e-05	5.2309e-05	-7.9878e-05
4.365	0.34822	0.50428	0.20029	0.35	0.5	0.2	-16.427	-12.163	11.076	12.725	10	10	9.8777	10.197	-0.23721	0.13502	0.72929	0.00028515	7.5991e-05	6.1979e-05
4.37	0.34776	0.50415	0.2003	0.35	0.5	0.2	-16.171	-11.726	10.079	12.69	10	10	10.333	10.312	0.0016712	0.56604	-0.30651	-0.00019173	5.0255e-05	0.00014093
4.375	0.34807	0.50408	0.20011	0.35	0.5	0.2	-16.481	-12.135	10.499	12.655	10	10	10.609	10.348	-0.32544	0.15095	0.074851	0.00011124	7.8057e-05	4.8674e-06
4.38	0.34795	0.50391	0.20004	0.35	0.5	0.2	-16.561	-12.583	10.439	12.62	10	10	10.775	10.332	-0.42304	-0.30305	-0.023976	-3.0456e-05	7.5631e-06	4.5847e-06
4.385	0.34799	0.50386	0.19993	0.35	0.5	0.2	-16.224	-12.666	11.177	12.584	10	10	10.622	10.204	-0.10286	-0.39204	0.67497	-4.9657e-06	5.5939e-05	-5.132e-05
4.39	0.34774	0.50373	0.19974	0.35	0.5	0.2	-16.182	-12.616	10.539	12.549	10	10	10.411	10.075	-0.079166	-0.34852	-0.0012038	-0.0002732	2.1235e-05	-0.0001792
4.395	0.34776	0.5035	0.19968	0.35	0.5	0.2	-16.13	-11.23	10.677	12.513	10	10	10.458	10.069	-0.044103	1.0312	0.097713	-0.00026152	-0.00011528	-0.00017782
4.4	0.34814	0.50345	0.1997	0.35	0.5	0.2	-16.021	-12.14	10.856	12.477	10	10	10.229	10.004	0.047321	0.11475	0.23843	0.00010293	-7.8057e-05	-9.7974e-05
4.405	0.3479	0.50318	0.19962	0.35	0.5	0.2	-15.585	-12.188	10.749	12.44	10	10	9.9427	9.9427	0.46526	0.059837	0.092623	-0.00014811	-0.00025519	-0.00011827
4.41	0.34781	0.50319	0.1995	0.35	0.5	0.2	-16.828	-11.726	11.288	12.404	10	10	9.7788	9.9257	-0.79595	0.51594	0.5923	-0.00025318	-0.00015501	-0.00017144
4.415	0.34811	0.50332	0.19934	0.35	0.5	0.2	-15.52	-12.592	11.117	12.367	10	10	9.6082	9.8866	0.49418	-0.35715	0.38295	3.2125e-05	6.0717e-05	-0.00027888
4.42	0.34802	0.50317	0.1997	0.35	0.5	0.2	-15.618	-12.65	10.825	12.33	10	10	9.5453	9.8652	0.37799	-0.42165	0.051775	-6.6549e-05	4.0907e-06	0.00013821
4.425	0.34795	0.50311	0.19923	0.35	0.5	0.2	-16.628	-12.332	10.886	12.293	10	10	9.4601	9.8145	-0.6497	-0.11007	0.073781	-0.00015315	3.1393e-05	-0.00026548
4.43	0.34808	0.50298	0.19968	0.35	0.5	0.2	-16.491	-12.711	10.797	12.256	10	10	9.409	9.7597	-0.53155	-0.4952	-0.053967	-3.978e-05	-1.8664e-05	0.00024278
4.435	0.34828	0.50298	0.19969	0.35	0.5	0.2	-16.643	-11.804	10.588	12.218	10	10	9.599	9.7793	-0.70153	0.40528	-0.30228	0.00015376	6.8928e-05	0.00030537
4.44	0.34808	0.50266	0.19919	0.35	0.5	0.2	-16.388	-12.097	10.205	12.18	10	10	9.9148	9.8443	-0.46443	0.10551	-0.72404	-5.8419e-05	-0.00016738	-0.00013936
4.445	0.34865	0.50262	0.19911	0.35	0.5	0.2	-16.049	-11.64	11.514	12.142	10	10	10.151	9.9111	-0.14442	0.55541	0.54606	0.00049433	-0.00012122	-0.00016591
4.45	0.34811	0.50285	0.19911	0.35	0.5	0.2	-15.961	-12.581	10.527	12.104	10	10	10.344	9.9837	-0.075233	-0.39277	-0.48053	-5.0281e-05	0.00019048	-0.00010976
4.455	0.3483	0.5027	0.19914	0.35	0.5	0.2	-16.098	-12.706	10.78	12.066	10	10	10.56	10.067	-0.2305	-0.52362	-0.26624	0.00013054	0.00011283	-2.4142e-05
4.46	0.34826	0.50256	0.19927	0.35	0.5	0.2	-15.954	-12.093	11.076	12.028	10	10	10.615	10.104	-0.10546	0.081849	-0.009685	7.9342e-05	5.6757e-05	0.0001607
4.465	0.34827	0.5023	0.19924	0.35	0.5	0.2	-15.404	-12.565	10.801	11.99	10	10	10.891	10.219	0.42599	-0.39662	-0.32375	7.6441e-05	-0.00013087	0.00018405
4.47	0.34808	0.50242	0.19891	0.35	0.5	0.2	-16.492	-12.042	10.652	11.951	10	10	11.164	10.325	-0.68116	0.11957	-0.51277	-0.0001237	7.3635e-05	-9.5908e-05
4.475	0.34813	0.5022	0.19886	0.35	0.5	0.2	-15.78	-12.646	11.383	11.912	10	10	11.067	10.307	0.011958	-0.49133	0.17889	-8.4888e-05	-7.1284e-05	-8.6703e-05
4.48	0.34818	0.50214	0.19891	0.35	0.5	0.2	-15.461	-13.443	11.763	11.873	10	10	10.863	10.249	0.3121	-1.2953	0.52017	-4.2607e-05	-6.2502e-05	6.7798e-06
4.485	0.34798	0.50206	0.19886	0.35	0.5	0.2	-15.576	-12.83	11.44	11.834	10	10	10.653	10.17	0.17727	-0.68909	0.15739	-0.00025684	-6.8756e-05	1.5611e-05
4.49	0.34826	0.50205	0.19876	0.35	0.5	0.2	-16.185	-12.333	11.214	11.795	10	10	10.358	10.045	-0.44997	-0.19977	-0.10823	1.6593e-05	-5.0578e-06	-3.6869e-05
4.495	0.34811	0.50225	0.19883	0.35	0.5	0.2	-16.255	-11.837	11.206	11.756	10	10	9.7692	9.8244	-0.53998	0.28928	-0.15528	-0.00013971	0.00026515	8.0062e-05
4.5	0.34836	0.50165	0.19885	0.35	0.5	0.2	-15.373	-12.197	11.528	11.716	10	10	9.1999	9.6395	0.32334	-0.077642	0.12709	9.718e-05	-0.00026341	0.00015012
4.505	0.34819	0.50172	0.19868	0.35	0.5	0.2	-15.522	-12.398	11.452	11.677	10	10	8.962	9.593	0.15526	-0.28527	0.010804	-7.905e-05	-0.00012509	3.0678e-05
4.51	0.34834	0.5019	0.19859	0.35	0.5	0.2	-16.211	-11.852	12.086	11.637	10	10	8.6701	9.5505	-0.55367	0.25302	0.60538	6.5508e-05	0.0001318	-1.6503e-05
4.515	0.3483	0.50171	0.1985	0.35	0.5	0.2	-15.756	-11.342	11.809	11.598	10	10	8.5757	9.6029	-0.1178	0.75642	0.28824	1.5904e-05	9.5154e-06	-5.515e-05
4.52	0.34832	0.50162	0.19847	0.35	0.5	0.2	-15.883	-12.176	10.974	11.558	10	10	9.0235	9.8528	-0.26484	-0.085151	-0.58686	3.0522e-05	-1.6725e-05	-4.0452e-05
4.525	0.34822	0.50148	0.19822	0.35	0.5	0.2	-15.58	-12.332	11.74	11.518	10	10	9.7833	10.206	0.018919	-0.24828	0.13937	-7.715e-05	-8.7504e-05	-0.00024817
4.53	0.34831	0.50136	0.19854	0.35	0.5	0.2	-14.881	-12.197	11.662	11.478	10	10	10.697	10.6	0.69867	-0.12029	0.022032	4.2831e-06	-0.00014983	0.00012124
4.535	0.34843	0.50148	0.19846	0.35	0.5	0.2	-15.785	-11.575	11.142	11.438	10	10	11.307	10.85	-0.22473	0.49456	-0.53798	0.00011014	3.6937e-05	8.077e-05
4.54	0.34817	0.5015	0.19844	0.35	0.5	0.2	-16.086	-11.631	12.111	11.398	10	10	11.416	10.883	-0.54563	0.43194	0.39032	-0.00015822	0.00012035	0.00010417
4.545	0.34824	0.50146	0.19845	0.35	0.5	0.2	-15.861	-12.089	11.741	11.357	10	10	11.208	10.763	-0.33988	-0.03344	-0.019857	-9.0008e-05	0.000146	0.00015406
4.55	0.34812	0.50131	0.19833	0.35	0.5	0.2	-15.84	-13.17	11.569	11.317	10	10	11.039	10.623	-0.33925	-1.1217	-0.23134	-0.00021761	5.515e-05	7.2936e-05
4.555	0.34856	0.50123	0.19831	0.35	0.5	0.2	-15.514	-11.451	11.979	11.277	10	10	10.573	10.377	-0.032547	0.59011	0.13803	0.00021453	3.7419e-05	9.5946e-05
4.56	0.34826	0.50107	0.19811	0.35	0.5	0.2	-15.17	-11.061	11.446	11.236	10	10	10.107	10.128	0.29175	0.97255	-0.43484	-9.3852e-05	-6.465e-05	-5.7236e-05
4.565	0.34816	0.50112	0.19819	0.35	0.5	0.2	-16.354	-12.3	13.154	11.196	10	10	9.7665	9.9216	-0.91199	-0.27369	1.2333	-0.00019541	4.9841e-05	5.7872e-05
4.57	0.34839	0.50109	0.19823	0.35	0.5	0.2	-15.396	-11.63	11.895	11.155	10	10	9.4738	9.7528	0.025507	0.38924	-0.066014	2.565e-05	7.3236e-05	0.00013988
4.575	0.34829	0.50096	0.198	0.35	0.5	0.2	-15.889	-12.213	11.294	11.115	10	10	9.2935	9.6634	-0.48716	-0.20122	-0.70786	-7.9911e-05	3.4876e-06	-5.7144e-05
4.58	0.34851	0.50093	0.198	0.35	0.5	0.2	-15.782	-12.541	12.107	11.074	10	10	9.3093	9.6626	-0.4002	-0.5362	0.065163	0.00013376	2.5955e-05	-1.7697e-05
4.585	0.34865	0.50069	0.19802	0.35	0.5	0.2	-14.957	-12.006	12.363	11.034	10	10	9.3997	9.6916	0.40514	-0.0085726	0.28115	0.0002604	-0.00015115	4.4024e-05
4.59	0.34839	0.50078	0.19785	0.35	0.5	0.2	-15.33	-12.293	11.611	10.993	10	10	9.6106	9.7497	0.012669	-0.30278	-0.51096	-4.1173e-06	-6.9729e-06	-9.4129e-05
4.595	0.34827	0.50071	0.19791	0.35	0.5	0.2	-15.155	-12.319	11.666	10.952	10	10	10.178	9.9235	0.1678	-0.33584	-0.49727	-0.00012676	-2.7268e-05	2.7405e-07
4.6	0.34844	0.50065	0.19782	0.35	0.5	0.2	-15.305	-12.325	12.203	10.911	10	10	10.768	10.105	-0.0022453	-0.34952	-0.00058171	3.2407e-05	-2.9892e-05	-5.6138e-05
4.605	0.34844	0.50075	0.19788	0.35	0.5	0.2	-15.463	-12.169	12.673	10.871	10	10	11.097	10.178	-0.18004	-0.20075	0.42977	2.6364e-05	0.00012518	3.8547e-05
4.61	0.34847	0.50064	0.19782	0.35	0.5	0.2	-15.344	-12.522	12.545	10.83	10	10	11.106	10.143	-0.08082	-0.56092	0.26107	5.5475e-05	6.6957e-05	1.2859e-05
4.615	0.3485	0.50055	0.19779	0.35	0.5	0.2	-15.542	-12.13	11.71	10.789	10	10	10.972	10.084	-0.2989	-0.17625	-0.61404	7.742e-05	2.0539e-05	2.308e-05
4.62	0.34854	0.50026	0.19773	0.35	0.5	0.2	-15.351	-11.869	12.223	10.748	10	10	10.715	10.019	-0.12781	0.077502	-0.14194	0.00011477	-0.00021588	-9.6761e-06
4.625	0.34851	0.50037	0.19776	0.35	0.5	0.2	-15.207	-12.191	12.25	10.708	10	10	10.437	9.9808	-0.0040237	-0.25183	-0.15533	8.0332e-05	-5.9238e-05	5.0091e-05
4.63	0.3486	0.50049	0.19766	0.35	0.5	0.2	-15.282	-12.6	12.384	10.667	10	10	10.066	9.9312	-0.099047	-0.66809	-0.061734	0.00016222	0.00010847	-1.2581e-05
4.635	0.34845	0.50036	0.1974	0.35	0.5	0.2	-14.108	-11.425	12.364	10.626	10	10	9.7591	9.9014	1.0551	0.49894	-0.12153	8.2262e-06	3.3712e-05	-0.00024773
4.64	0.34824	0.50038	0.19746	0.35	0.5	0.2	-14.73	-12.093	12.536	10.585	10	10	9.7915	9.9878	0.41341	-0.17564	0.0098801	-0.00020939	0.00010061	-0.0001571
4.645	0.34865	0.50014	0.19741	0.35	0.5	0.2	-14.884	-11.183	12.93	10.545	10	10	9.8368	10.088	0.23971	0.72682	0.36427	0.00019289	-9.445e-05	-0.00017284
4.65	0.34835	0.50026	0.19742	0.35	0.5	0.2	-15.029	-11.502	12.694	10.504	10	10	9.785	10.148	0.075	0.40067	0.087557	-0.00011294	6.7546e-05	-0.00013593
4.655	0.34846	0.50009	0.19763	0.35	0.5	0.2	-14.846	-12.046	11.754	10.463	10	10	9.8161	10.214	0.23798	-0.15122	-0.89262	-2.555e-06	-5.5333e-05	0.00010191
4.66	0.34865	0.49999	0.19759	0.35	0.5	0.2	-15.037	-11.513	12.695	10.423	10	10	10.116	10.345	0.0274	0.37478	0.008399	0.00018216	-0.00010917	8.8282e-05
4.665	0.34842	0.50009	0.19745	0.35	0.5	0.2	-15.006	-11.472	12.592	10.382	10	10	10.343	10.426	0.03802	0.40871	-0.13533	-5.3752e-05	3.6029e-05	-2.4801e-05
4.67	0.34842	0.50002	0.19747	0.35	0.5	0.2	-14.944	-11.646	12.246	10.342	10	10	10.361	10.418	0.081006	0.22757	-0.52122	-5.8978e-05	9.7014e-06	2.1034e-05
4.675	0.34881	0.49993	0.19726	0.35	0.5	0.2	-15.177	-11.529	12.677	10.301	10	10	9.9944	10.271	-0.17214	0.33683	-0.13026	0.00033149	-3.3729e-05	-0.00016584
4.68	0.34816	0.49982	0.19724	0.35	0.5	0.2	-14.643	-11.766	13.352	10.261	10	10	9.5542	10.094	0.34201	0.092584	0.50465	-0.00032513	-0.00010916	-0.00015865
4.685	0.3483	0.49992	0.19729	0.35	0.5	0.2	-15.175	-11.606	12.469	10.22	10	10	9.4021	9.9942	-0.20944	0.24558	-0.41866	-0.00018901	3.8915e-05	-8.5397e-05
4.69	0.3483	0.49973	0.19749	0.35	0.5	0.2	-15.082	-12.127	13.731	10.18	10	10	9.5433	9.9743	-0.13625	-0.28299	0.80378	-0.0002009	-0.0001092	0.0001419
4.695	0.34869	0.49972	0.19761	0.35	0.5	0.2	-15.247	-12.257	12.66	10.14	10	10	9.6057	9.9255	-0.32131	-0.42009	-0.30663	0.00018562	-8.2503e-05	0.0002907
4.7	0.3484	0.49953	0.19736	0.35	0.5	0.2	-14.906	-11.716	12.079	10.099	10	10	9.5078	9.8147	4.8939e-05	0.11388	-0.92768	-0.00010517	-0.00022984	6.2494e-05
4.705	0.34834	0.49982	0.1973	0.35	0.5	0.2	-14.416	-11.732	12.693	10.059	10	10	9.4431	9.7062	0.47061	0.089879	-0.35376	-0.00017098	9.5294e-05	2.5282e-05
4.71	0.34866	0.49968	0.19718	0.35	0.5	0.2	-15.027	-11.774	12.897	10.019	10	10	9.303	9.5846	-0.15996	0.040575	-0.18894	0.00013954	-5.8335e-06	-7.1807e-05
4.715	0.3484	0.49964	0.19773	0.35	0.5	0.2	-14.7	-12.369	13.573	9.9791	10	10	9.3576	9.5595	0.14832	-0.56154	0.44685	-0.00012391	-4.2133e-06	0.00049136
4.72	0.34839	0.49953	0.19709	0.35	0.5	0.2	-14.793	-11.403	13.487	9.9392	10	10	9.5366	9.6037	0.034914	0.39775	0.32167	-0.00014074	-8.3245e-05	-0.00012787
4.725	0.34841	0.49958	0.19736	0.35	0.5	0.2	-15.072	-12.009	13.481	9.8994	10	10	9.6245	9.6351	-0.26348	-0.21589	0.27587	-0.00011675	2.1781e-06	0.00016652
4.73	0.34837	0.49961	0.19723	0.35	0.5	0.2	-15.159	-11.711	12.757	9.8596	10	10	9.6752	9.6667	-0.36921	0.075352	-0.4872	-0.00016351	7.3544e-05	5.9336e-05
4.735	0.34853	0.49951	0.19717	0.35	0.5	0.2	-15.499	-12.361	13.268	9.82	10	10	9.8226	9.7429	-0.72858	-0.58159	-0.015797	-1.1442e-05	7.6394e-06	1.7639e-05
4.74	0.3483	0.49952	0.19712	0.35	0.5	0.2	-14.734	-11.921	12.931	9.7804	10	10	9.9655	9.834	0.016742	-0.14912	-0.39149	-0.00024816	5.2054e-05	-1.4944e-05
4.745	0.34861	0.49937	0.1972	0.35	0.5	0.2	-15.193	-11.716	13.767	9.741	10	10	10.051	9.9201	-0.46161	0.048835	0.40565	5.6669e-05	-6.2867e-05	8.1549e-05
4.75	0.34875	0.49929	0.19714	0.35	0.5	0.2	-15.393	-11.854	13.672	9.7017	10	10	10.233	10.048	-0.68006	-0.095885	0.27191	0.00019409	-0.00011502	4.2848e-05
4.755	0.34834	0.49915	0.19716	0.35	0.5	0.2	-15.539	-11.393	13.245	9.6624	10	10	10.428	10.182	-0.84538	0.35732	-0.19464	-0.0002206	-0.00021864	7.4826e-05
4.76	0.34865	0.49928	0.19718	0.35	0.5	0.2	-15.408	-11.523	13.672	9.6233	10	10	10.522	10.259	-0.73403	0.22088	0.19393	8.9077e-05	-5.5899e-05	0.00011496
4.765	0.34863	0.49937	0.19722	0.35	0.5	0.2	-14.315	-11.621	13.808	9.5843	10	10	10.464	10.26	0.34069	0.1155	0.29116	6.1386e-05	6.5073e-05	0.00016479
4.77	0.3487	0.49911	0.19731	0.35	0.5	0.2	-15.087	-12.981	13.135	9.5454	10	10	10.136	10.157	-0.45058	-1.2513	-0.42062	0.00013032	-0.00016631	0.00027667
4.775	0.3487	0.49937	0.197	0.35	0.5	0.2	-14.987	-11.152	13.391	9.5067	10	10	9.9067	10.059	-0.3693	0.57072	-0.20271	0.00012035	0.00012919	-1.917e-05
4.78	0.34864	0.49931	0.19702	0.35	0.5	0.2	-14.316	-11.789	13.763	9.468	10	10	10.132	10.085	0.28242	-0.072873	0.13115	5.779e-05	9.3948e-05	1.5627e-05
4.785	0.34873	0.49908	0.19696	0.35	0.5	0.2	-13.868	-12.399	13.911	9.4295	10	10	10.409	10.132	0.71251	-0.68996	0.24072	0.00014325	-0.00010644	-3.3861e-05
4.79	0.34866	0.49905	0.1969	0.35	0.5	0.2	-14.63	-11.89	13.934	9.3912	10	10	10.649	10.181	-0.06843	-0.18855	0.22627	7.3727e-05	-0.00010648	-8.3875e-05
4.795	0.34848	0.49919	0.19688	0.35	0.5	0.2	-14.274	-12.091	13.936	9.3529	10	10	10.821	10.204	0.2688	-0.39574	0.18963	-0.00011783	6.3088e-05	-9.0346e-05
4.8	0.34871	0.4993	0.19701	0.35	0.5	0.2	-14.289	-12.259	14.468	9.3148	10	10	10.932	10.197	0.23487	-0.57089	0.68456	0.00011422	0.00019665	5.3857e-05
4.805	0.34852	0.49888	0.19683	0.35	0.5	0.2	-14.969	-11.88	13.9	9.2769	10	10	10.774	10.116	-0.46307	-0.19843	0.078863	-8.2567e-05	-0.00018815	-0.00011134
4.81	0.34879	0.49908	0.19715	0.35	0.5	0.2	-15.545	-11.827	13.138	9.2391	10	10	10.655	10.083	-1.0576	-0.15304	-0.72097	0.00017794	3.0119e-05	0.00021468
4.815	0.34856	0.49914	0.19704	0.35	0.5	0.2	-13.825	-11.12	14.044	9.2015	10	10	10.681	10.12	0.64422	0.54761	0.14804	-5.5388e-05	0.00011973	0.00012286
4.82	0.34863	0.49915	0.19684	0.35	0.5	0.2	-14.75	-12.383	13.364	9.164	10	10	10.477	10.097	-0.29922	-0.72217	-0.56883	1.0344e-05	0.00015758	-6.4851e-05
4.825	0.34868	0.49896	0.19669	0.35	0.5	0.2	-15.228	-12.214	13.162	9.1267	10	10	10.191	10.07	-0.79519	-0.56007	-0.80857	5.3167e-05	-6.6452e-06	-0.00021066
4.83	0.34869	0.49875	0.19697	0.35	0.5	0.2	-14.969	-11.157	13.311	9.0895	10	10	9.8664	10.048	-0.55426	0.4902	-0.69572	5.916e-05	-0.00019579	7.7373e-05
4.835	0.34866	0.49893	0.19683	0.35	0.5	0.2	-13.918	-11.797	14.574	9.0525	10	10	9.6357	10.056	0.47833	-0.15653	0.52992	2.3905e-05	1.225e-05	-5.1723e-05
4.84	0.34868	0.49885	0.19678	0.35	0.5	0.2	-14.504	-11.146	13.683	9.0157	10	10	9.465	10.069	-0.125	0.48811	-0.39686	3.8061e-05	-4.6692e-05	-9.1818e-05
4.845	0.34858	0.49895	0.19701	0.35	0.5	0.2	-14.78	-11.11	14.438	8.979	10	10	9.3289	10.075	-0.41937	0.51765	0.32119	-6.6356e-05	7.6358e-05	0.00014881
4.85	0.34895	0.49886	0.19693	0.35	0.5	0.2	-14.644	-12.335	14.036	8.9425	10	10	9.4665	10.144	-0.3007	-0.71466	-0.1163	0.00030627	9.5695e-06	7.6518e-05
4.855	0.34866	0.49876	0.19681	0.35	0.5	0.2	-14.896	-11.292	13.465	8.9062	10	10	9.8167	10.251	-0.57047	0.32226	-0.72328	1.0087e-05	-6.6026e-05	-4.0114e-05
4.86	0.34881	0.49882	0.19664	0.35	0.5	0.2	-14.124	-11.472	13.631	8.8701	10	10	10.014	10.283	0.18363	0.1357	-0.59367	0.0001491	1.8076e-05	-0.00020446
4.865	0.34867	0.49873	0.19673	0.35	0.5	0.2	-14.566	-12.254	14.458	8.8341	10	10	10.285	10.326	-0.27521	-0.65236	0.19744	3.8541e-06	-5.6397e-05	-0.00010796
4.87	0.34852	0.49864	0.19677	0.35	0.5	0.2	-14.35	-11.361	14.614	8.7983	10	10	10.541	10.346	-0.077075	0.23341	0.31866	-0.00014666	-0.00012043	-5.3101e-05
4.875	0.34851	0.49904	0.19686	0.35	0.5	0.2	-13.914	-11.925	14.287	8.7628	10	10	10.624	10.287	0.34217	-0.33639	-0.043491	-0.0001621	0.0002957	3.5033e-05
4.88	0.34855	0.4986	0.19706	0.35	0.5	0.2	-14.12	-11.732	14.24	8.7274	10	10	10.634	10.221	0.11859	-0.15049	-0.12579	-0.00012325	-0.00012901	0.00024129
4.885	0.34869	0.49857	0.19671	0.35	0.5	0.2	-14.212	-11.522	14.801	8.6922	10	10	10.435	10.105	0.009631	0.054039	0.40055	5.5555e-06	-0.00013514	-9.7372e-05
4.89	0.34851	0.49875	0.19667	0.35	0.5	0.2	-14.109	-11.882	13.883	8.6572	10	10	10.155	9.9631	0.095832	-0.31274	-0.55293	-0.00017784	6.4903e-05	-0.0001334
4.895	0.34869	0.49861	0.19672	0.35	0.5	0.2	-14.285	-11.551	13.982	8.6224	10	10	9.7998	9.8093	-0.097509	0.011795	-0.48794	2.9022e-06	-6.0795e-05	-7.8971e-05
4.9	0.34882	0.49869	0.19657	0.35	0.5	0.2	-14.025	-11.102	14.129	8.5878	10	10	9.4123	9.6703	0.14591	0.45522	-0.37502	0.00012169	4.0748e-05	-0.00022728
4.905	0.34877	0.49867	0.19709	0.35	0.5	0.2	-14.3	-10.977	14.045	8.5534	10	10	9.3005	9.6502	-0.1454	0.57374	-0.49344	6.5981e-05	3.1909e-05	0.00028888
4.91	0.34884	0.49867	0.19648	0.35	0.5	0.2	-13.989	-11.945	14.942	8.5192	10	10	9.3068	9.6851	0.14863	-0.40056	0.3696	0.00013732	5.207e-05	-0.00031553
4.915	0.34873	0.49858	0.1967	0.35	0.5	0.2	-13.672	-11.002	14.132	8.4853	10	10	9.4724	9.7823	0.44927	0.53671	-0.47344	1.4175e-05	-2.0498e-05	-9.6288e-05
4.92	0.34856	0.49894	0.1969	0.35	0.5	0.2	-14.519	-11.425	14.317	8.4515	10	10	9.7812	9.9344	-0.41451	0.1072	-0.32189	-0.00015267	0.00036124	0.00011354
4.925	0.34884	0.49867	0.197	0.35	0.5	0.2	-13.746	-11.08	14.327	8.418	10	10	10.272	10.153	0.3426	0.44567	-0.34535	0.00011255	0.00010431	0.00020868
4.93	0.34872	0.49869	0.19685	0.35	0.5	0.2	-13.438	-11.279	14.831	8.3847	10	10	10.787	10.368	0.63409	0.24158	0.12552	-7.8505e-06	0.00013357	6.0508e-05
4.935	0.34877	0.49856	0.19661	0.35	0.5	0.2	-14.127	-11.419	15.313	8.3516	10	10	11.077	10.477	-0.070617	0.095232	0.57497	3.2897e-05	1.8604e-05	-0.00017937
4.94	0.34878	0.49834	0.19664	0.35	0.5	0.2	-14.062	-12.255	14.689	8.3187	10	10	11.213	10.512	-0.02175	-0.7473	-0.081527	4.413e-05	-0.00018796	-0.00014894
4.945	0.34872	0.49868	0.19684	0.35	0.5	0.2	-14.398	-11.436	14.364	8.286	10	10	11.026	10.419	-0.37323	0.065827	-0.43902	-2.7965e-05	0.00017213	4.9031e-05
4.95	0.34892	0.49844	0.19701	0.35	0.5	0.2	-13.752	-11.756	15.118	8.2536	10	10	10.474	10.186	0.25617	-0.26002	0.28211	0.00016964	-5.3303e-05	0.00022652
4.955	0.34859	0.49847	0.19678	0.35	0.5	0.2	-13.39	-12.272	14.283	8.2214	10	10	9.857	9.9104	0.60308	-0.78102	-0.58485	-0.00016864	-8.7292e-06	-6.5335e-06
4.96	0.34861	0.49828	0.19683	0.35	0.5	0.2	-13.881	-11.178	14.299	8.1894	10	10	9.2821	9.6448	0.096088	0.30644	-0.60045	-0.00015487	-0.00018808	4.3345e-05
4.965	0.3485	0.49842	0.19661	0.35	0.5	0.2	-14.075	-10.607	14.823	8.1577	10	10	9.0494	9.5011	-0.11264	0.87199	-0.1079	-0.00026162	-3.3934e-05	-0.00018294
4.97	0.34888	0.49843	0.19673	0.35	0.5	0.2	-14.457	-11.26	14.542	8.1262	10	10	8.921	9.4156	-0.51041	0.21352	-0.42004	0.00010417	-1.3903e-05	-6.3983e-05
4.975	0.34863	0.49831	0.19667	0.35	0.5	0.2	-13.888	-11.234	14.97	8.0949	10	10	8.9866	9.4438	0.043697	0.23378	-0.023076	-0.00014521	-0.00012161	-0.00012488
4.98	0.34868	0.49857	0.197	0.35	0.5	0.2	-14.196	-11.469	15.336	8.0639	10	10	9.2356	9.5827	-0.27885	-0.0070319	0.31244	-0.00010832	0.00014674	0.00020012
4.985	0.34848	0.49838	0.19686	0.35	0.5	0.2	-13.812	-12.294	14.777	8.0331	10	10	9.5158	9.7499	0.090011	-0.83766	-0.27726	-0.00030646	-3.0349e-05	6.3424e-05
4.99	0.34857	0.49841	0.19697	0.35	0.5	0.2	-13.489	-11.691	15.242	8.0026	10	10	9.8012	9.9247	0.39836	-0.24018	0.15749	-0.0002243	9.0359e-06	0.00016991
4.995	0.34866	0.49834	0.19671	0.35	0.5	0.2	-13.432	-11.347	15.32	7.9723	10	10	9.7546	9.9789	0.43991	0.09889	0.20612	-0.00014283	-5.7616e-05	-9.6479e-05
5	0.34866	0.49838	0.19683	0.35	0.5	0.2	-14.733	-11.983	14.463	7.9423	10	10	9.6172	9.9776	-0.8755	-0.54228	-0.6806	-0.00014494	1.024e-06	1.8606e-05

